Solving Dynamic Graph Problems with Multi-Attention Deep Reinforcement Learning

Graph problems such as traveling salesman problem, or finding minimal Steiner trees are widely studied and used in data engineering and computer science. Typically, in real-world applications, the features of the graph tend to change over time, thus, finding a solution to the problem becomes challenging. The dynamic version of many graph problems are the key for a plethora of real-world problems in transportation, telecommunication, and social networks. In recent years, using deep learning techniques to find heuristic solutions for NP-hard graph combinatorial problems has gained much interest as these learned heuristics can find near-optimal solutions efficiently. However, most of the existing methods for learning heuristics focus on static graph problems. The dynamic nature makes NP-hard graph problems much more challenging to learn, and the existing methods fail to find reasonable solutions. In this paper, we propose a novel architecture named Graph Temporal Attention with Reinforcement Learning (GTA-RL) to learn heuristic solutions for graph-based dynamic combinatorial optimization problems. The GTA-RL architecture consists of an encoder capable of embedding temporal features of a combinatorial problem instance and a decoder capable of dynamically focusing on the embedded features to find a solution to a given combinatorial problem instance. We then extend our architecture to learn heuristics for the real-time version of combinatorial optimization problems where all input features of a problem are not known a prior, but rather learned in real-time. Our experimental results against several state-of-the-art learning-based algorithms and optimal solvers demonstrate that our approach outperforms the state-of-the-art learning-based approaches in terms of effectiveness and optimal solvers in terms of efficiency on dynamic and real-time graph combinatorial optimization.

==> Arxiv-Udesh (1)/Tex/Data.csv <==
Algorithm,TSP20,TSP50,TSP10,VRP10,VRP20,VRP50,index,TSP10_data,TSP20_data,TSP 50_data,,VRP10_data
Gurobi,3.6,0,2.6,3.85,,,1,,,,,
GTA-RL-bs(10),4.2,8.18,2.85,4.5,,,2,3,9,4,,4
GTA-RL-bs(5),4.3,8.36,2.9,4.6,,,3,5,10,5,,
GTA-RL-greedy,4.4,8.41,2.96,4.8,,,4,6,11,29,,
GTA-RL-rt,4.6,8.89,2.99,4.9,,,5,,12,,,
NN,4.7,8.78,3.247,0,,,6,,14,,,
S2V-DQN-sorted,5.8,9.4,3.26,0,,,7,,,,,
AM,5.9,19.1,3.3,5.1,,,8,,,,,
RNN-RL,6.5,19.5,3.35,5.5,,,9,,,,,
S2V-DQN-last,6.7,14.6,3.22,0,,,10,,,,,


==> Arxiv-Udesh (1)/Tex/DataTSP.csv <==
Algorithm,TSP20,TSP50,TSP10,,,,index,TSP10_data,TSP20_data,TSP 50_data,,VRP10_data
Gurobi,3.6,0,2.6,,,,1,,,,,
GTA-RL-bs(10),4.2,8.18,2.85,,,,2,3,9,4,,4
GTA-RL-bs(5),4.3,8.36,2.9,,,,3,5,10,5,,
GTA-RL-greedy,4.4,8.41,2.96,,,,4,6,11,29,,
GTA-RL-rt,4.6,8.89,2.99,,,,5,,12,,,
NN,4.7,8.78,3.247,,,,6,,14,,,
S2V-DQN-sorted,5.8,9.4,3.26,,,,7,,,,,
AM,5.9,19.1,3.3,,,,8,,,,,
RNN-RL,6.5,19.5,3.35,,,,9,,,,,
S2V-DQN-last,6.7,14.6,3.22,,,,10,,,,,


==> Arxiv-Udesh (1)/Tex/DataVRP.csv <==
Algorithm,VRP10,VRP20,VRP50,index,,VRP10_data,VRP20_data,VRP50
Gurobi,3.85,0,0,1,,,,
GTA-RL-bs(10),4.5,6.74,13.12,2,,4,3,7
GTA-RL-bs(5),4.6,6.85,13.3,3,,5,4,
GTA-RL-greedy,4.8,7.19,13.65,4,,7,,
GTA-RL-rt,4.9,7.2,13.7,5,,,,
AM,5.1,8.8,23,6,,,,
RNN-RL,5.5,9.1,26.1,7,,,,


==> Arxiv-Udesh (1)/Tex/DataVRP1.csv <==
Algorithm,VRP10,VRP20,VRP50,index,,VRP10_data,VRP20_data,VRP50
Gurobi,3.85,0,0,1,,,,
GTA-RL-bs(10),4.5,6.74,13.12,2,,4,3,7
GTA-RL-bs(5),4.6,6.85,13.3,3,,5,4,
GTA-RL-greedy,4.8,7.19,13.65,4,,7,,
GTA-RL-rt,4.9,7.2,13.7,5,,,,
AM-D,5.1,8.5,20.2,6,,,,
AM,5.1,8.8,23,7,,,,
RNN-RL,5.5,9.1,26.1,8,,,,


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_10-tag-avg_cost.csv <==
Wall time,Step,Value
1625547557.8178546,0,10.337453842163086
1625547567.467503,50,5.803277492523193
1625547577.0171595,100,5.650534629821777
1625547586.4744632,150,5.623137474060059
1625547612.4273043,200,5.582268238067627
1625547621.817538,250,5.538346290588379
1625547631.3658524,300,5.3460307121276855
1625547640.7956638,350,5.495129585266113
1625547666.768295,400,5.254402160644531
1625547676.2269354,450,5.4269609451293945
1625547685.6730142,500,5.269416809082031
1625547695.2109525,550,5.357007026672363
1625547721.2312996,600,5.240448474884033
1625547730.6834004,650,5.261252403259277
1625547740.164697,700,5.157928943634033
1625547749.732886,750,5.303903579711914
1625547774.509078,800,5.170300483703613
1625547784.1107707,850,5.130701065063477
1625547793.5751078,900,5.25386905670166
1625547803.0477288,950,5.174652576446533
1625547827.909073,1000,5.206101417541504
1625547837.4449952,1050,5.231659889221191
1625547846.9030776,1100,5.083060264587402
1625547856.345703,1150,5.1529860496521
1625547881.1662784,1200,5.033252716064453
1625547890.5929933,1250,5.093025207519531
1625547900.1197634,1300,5.13533878326416
1625547909.5915399,1350,5.071672439575195
1625547935.7332027,1400,4.981027126312256
1625547945.2145758,1450,5.026230335235596
1625547954.684976,1500,5.018207550048828
1625547964.28626,1550,5.136641979217529
1625547989.2647493,1600,5.003504753112793
1625547998.7633462,1650,5.099689960479736
1625548008.2195804,1700,5.02335262298584
1625548017.7656476,1750,5.122845649719238
1625548042.639469,1800,5.03791618347168
1625548052.206109,1850,5.123945236206055
1625548061.6584842,1900,5.000652313232422
1625548071.1291761,1950,5.048521995544434
1625548096.1203778,2000,5.267613410949707
1625548105.5685177,2050,5.112854957580566
1625548115.080041,2100,5.06915283203125
1625548124.4896398,2150,5.007390022277832
1625548149.38085,2200,5.057092189788818
1625548158.8595557,2250,4.966337203979492
1625548168.3783903,2300,5.007818222045898
1625548177.7822688,2350,4.866739749908447
1625548203.7490342,2400,5.027125835418701
1625548213.1985674,2450,4.954735279083252
1625548222.6714528,2500,5.046669006347656
1625548232.2111602,2550,5.064218997955322
1625548257.0356572,2600,5.049613952636719
1625548266.515372,2650,5.023443222045898
1625548275.9773655,2700,4.970818519592285
1625548285.4352796,2750,5.014814376831055
1625548310.4454803,2800,4.970118522644043
1625548319.96073,2850,4.941746711730957
1625548329.4183218,2900,4.908797740936279
1625548338.8816738,2950,4.949850082397461
1625548363.8567734,3000,4.993091583251953
1625548373.373255,3050,4.878387928009033
1625548382.9339745,3100,4.871103286743164
1625548392.4116926,3150,4.917477607727051
1625548417.3691993,3200,4.840819358825684
1625548426.8117707,3250,5.029294490814209
1625548436.24677,3300,4.959548473358154
1625548445.7598398,3350,4.986452102661133
1625548470.6401846,3400,4.912778854370117
1625548480.1362069,3450,4.887106895446777
1625548489.6152627,3500,4.935158729553223
1625548499.116852,3550,4.943436145782471
1625548525.076796,3600,4.865740776062012
1625548534.6058316,3650,5.042450904846191
1625548544.052,3700,4.947154521942139
1625548553.5302243,3750,4.852664947509766
1625548578.3380835,3800,4.808084964752197
1625548587.883498,3850,4.956449031829834
1625548597.3184676,3900,5.02566385269165
1625548606.8031292,3950,4.9246368408203125
1625548631.6977427,4000,5.044758319854736
1625548641.1947613,4050,4.847400665283203
1625548650.7507946,4100,5.008670330047607
1625548660.2515905,4150,4.929952144622803
1625548685.2437785,4200,4.863700866699219
1625548694.6653233,4250,4.993104934692383
1625548704.083625,4300,4.93955659866333
1625548713.5910363,4350,5.001583099365234
1625548738.3138192,4400,4.9373931884765625
1625548747.7478287,4450,5.033102035522461
1625548757.218239,4500,4.998380661010742
1625548766.6544719,4550,4.92302131652832
1625548791.5761354,4600,4.947099685668945
1625548801.1353242,4650,5.095223903656006
1625548810.6413288,4700,4.843404293060303
1625548820.1369472,4750,4.906452655792236
1625548845.0795052,4800,4.882681369781494
1625548854.569841,4850,4.936911106109619
1625548864.1149657,4900,4.883428573608398
1625548873.56825,4950,4.94294548034668
1625548898.4901028,5000,4.874587059020996
1625548908.0070229,5050,4.897812843322754
1625548917.5835085,5100,4.874491214752197
1625548927.08748,5150,5.039263725280762
1625548952.0754983,5200,4.946484565734863
1625548961.5236225,5250,4.772753715515137
1625548971.0083928,5300,4.926977634429932
1625548980.5491772,5350,4.976897239685059
1625549005.3653467,5400,4.874002456665039
1625549014.9111006,5450,5.056397914886475
1625549024.3894486,5500,4.869176864624023
1625549034.055726,5550,4.903822898864746
1625549060.238351,5600,4.83128023147583
1625549070.3513186,5650,5.0623040199279785
1625549080.5418596,5700,4.905209541320801
1625549090.344248,5750,4.876217842102051
1625549116.015731,5800,4.901553630828857
1625549126.1478055,5850,4.861628532409668
1625549135.815416,5900,4.88163948059082
1625549145.3213208,5950,4.969995498657227
1625549170.5496871,6000,4.9365081787109375
1625549180.348482,6050,4.800445556640625
1625549190.545834,6100,4.908913612365723
1625549200.2468114,6150,4.9500579833984375
1625549225.2442577,6200,4.852531433105469
1625549234.7644517,6250,4.910560607910156
1625549244.2282085,6300,5.0063323974609375
1625549253.7567346,6350,4.839113235473633
1625549278.6021976,6400,4.9091081619262695
1625549288.0575967,6450,4.940705299377441
1625549297.4930081,6500,4.88618803024292
1625549306.9509044,6550,4.958218574523926
1625549331.786738,6600,4.852121829986572
1625549341.2727628,6650,4.938508987426758
1625549350.6918747,6700,4.849008083343506
1625549360.1038659,6750,4.882661819458008
1625549384.8399785,6800,4.823546409606934
1625549394.2447765,6850,4.8724517822265625
1625549403.7364676,6900,4.930734634399414
1625549413.1795418,6950,4.957802772521973
1625549438.945779,7000,4.861383438110352
1625549448.357676,7050,4.894454002380371
1625549457.834952,7100,4.750588417053223
1625549467.2809122,7150,4.91756534576416
1625549492.1065195,7200,4.782272815704346
1625549501.5608552,7250,4.913520812988281
1625549511.0233257,7300,4.906888961791992
1625549520.5564282,7350,4.878462791442871
1625549545.3153226,7400,4.974704742431641
1625549554.8174849,7450,4.889530658721924
1625549564.2090333,7500,4.910367012023926
1625549573.616712,7550,5.0450544357299805
1625549598.5526211,7600,4.8921427726745605
1625549608.0048225,7650,4.818676948547363
1625549617.4547055,7700,5.002408981323242
1625549626.87186,7750,4.86384391784668
1625549651.7341197,7800,4.8516998291015625
1625549661.1701436,7850,4.863339424133301
1625549670.6224043,7900,4.8553571701049805
1625549680.1032596,7950,4.882874488830566
1625549704.9763606,8000,4.957271575927734
1625549714.4005451,8050,4.846980571746826
1625549723.8416824,8100,4.803627014160156
1625549733.4066203,8150,4.843010902404785
1625549758.3943317,8200,4.835963249206543
1625549767.8746457,8250,4.865497589111328
1625549777.3061268,8300,4.910183906555176
1625549786.7491698,8350,4.820406436920166
1625549812.729989,8400,4.889368057250977
1625549822.2674043,8450,4.896073341369629
1625549831.7645028,8500,4.774811744689941
1625549841.2539043,8550,4.7127685546875
1625549866.2749965,8600,4.81624174118042
1625549875.751993,8650,4.947996139526367
1625549885.2856376,8700,4.809579849243164
1625549894.777521,8750,4.905317783355713
1625549919.6174197,8800,4.84720516204834
1625549929.0491717,8850,4.970685005187988
1625549938.5963216,8900,4.893616199493408
1625549948.0604494,8950,5.000715255737305
1625549973.0383584,9000,4.82803201675415
1625549982.4647603,9050,4.827264785766602
1625549991.9305377,9100,4.7793707847595215
1625550001.4597356,9150,4.885171890258789
1625550026.0813353,9200,4.842920303344727
1625550035.6268988,9250,4.8244781494140625
1625550045.1151485,9300,4.768665790557861
1625550054.5851686,9350,4.862573146820068
1625550079.5190785,9400,4.972715377807617
1625550089.095039,9450,4.928807258605957
1625550098.5968668,9500,4.836865425109863
1625550108.0849843,9550,4.778419017791748
1625550134.1399333,9600,4.788617134094238
1625550143.6529825,9650,4.801855087280273
1625550153.2075396,9700,4.773968696594238
1625550162.6864138,9750,4.807371616363525
1625550187.555064,9800,4.911408424377441
1625550197.0075374,9850,4.786599159240723
1625550206.4603846,9900,4.852664947509766
1625550216.0157223,9950,4.791292190551758


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_10-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625547596.7348242,0,5.377382755279541
1625547650.966129,1,5.131194114685059
1625547705.3822563,2,5.016686916351318
1625547759.9142377,3,5.0186238288879395
1625547813.3027842,4,4.986094951629639
1625547866.5391562,5,4.971636772155762
1625547919.8188615,6,4.955307483673096
1625547974.467332,7,4.913836479187012
1625548027.9578755,8,4.910801887512207
1625548081.4390025,9,5.035893440246582
1625548134.696674,10,4.949294090270996
1625548187.9372919,11,4.86650276184082
1625548242.3364458,12,4.847953796386719
1625548295.7284307,13,4.88814640045166
1625548349.1434786,14,4.867898464202881
1625548402.630132,15,4.869853496551514
1625548455.920299,16,4.862152576446533
1625548509.3122463,17,4.853002071380615
1625548563.7767756,18,4.823292255401611
1625548617.037263,19,4.8974928855896
1625548670.5408444,20,4.837444305419922
1625548723.732237,21,4.818643093109131
1625548776.9679782,22,4.8519439697265625
1625548830.42148,23,4.816000938415527
1625548883.7518098,24,4.844139575958252
1625548937.408589,25,4.88557243347168
1625548990.7684484,26,4.800436973571777
1625549045.1367362,27,4.829510688781738
1625549100.9890366,28,4.820498466491699
1625549155.7042148,29,4.802217483520508
1625549210.531342,30,4.850617408752441
1625549263.9373662,31,4.8347930908203125
1625549317.1893172,32,4.807974815368652
1625549370.315525,33,4.798588752746582
1625549423.3011994,34,4.792491436004639
1625549477.405973,35,4.839992046356201
1625549530.727564,36,4.870248317718506
1625549583.8525684,37,4.811660289764404
1625549637.0414073,38,4.791867256164551
1625549690.2674654,39,4.797754287719727
1625549743.6506271,40,4.819133281707764
1625549796.9940605,41,4.7785797119140625
1625549851.543911,42,4.783830165863037
1625549904.9925466,43,4.776531219482422
1625549958.2520797,44,4.781586170196533
1625550011.602751,45,4.776566982269287
1625550064.9018502,46,4.826478481292725
1625550118.350203,47,4.753944396972656
1625550172.9008014,48,4.772953510284424
1625550226.3069146,49,4.775390148162842


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_11-tag-avg_cost.csv <==
Wall time,Step,Value
1625550793.53155,0,10.285724639892578
1625550803.3621187,50,5.64465856552124
1625550813.6003175,100,5.75343132019043
1625550824.0530872,150,5.581937789916992
1625550850.2032993,200,5.587796211242676
1625550859.7190485,250,5.544000625610352
1625550869.311321,300,5.636680603027344
1625550878.8276224,350,5.542518615722656
1625550904.9365635,400,5.4697418212890625
1625550914.4251924,450,5.455057144165039
1625550923.9238777,500,5.4607343673706055
1625550933.5377016,550,5.395015716552734
1625550958.6661906,600,5.457203388214111
1625550968.1745923,650,5.443820953369141
1625550977.6825802,700,5.337257385253906
1625550987.1698437,750,5.276922225952148
1625551012.2005408,800,5.37509298324585
1625551021.8274398,850,5.409757137298584
1625551031.3250852,900,5.488247394561768
1625551040.845373,950,5.380646228790283
1625551067.0086458,1000,5.254931926727295
1625551076.5704484,1050,5.261765956878662
1625551086.186224,1100,5.344644069671631
1625551095.7608614,1150,5.197044372558594
1625551121.872221,1200,5.206629276275635
1625551131.466053,1250,5.313485145568848
1625551141.113555,1300,5.308009147644043
1625551150.65045,1350,5.220430374145508
1625551175.7047102,1400,5.201014518737793
1625551185.2740695,1450,5.219081401824951
1625551194.8151212,1500,5.272489547729492
1625551204.6216075,1550,5.296966552734375
1625551230.4300442,1600,5.327861785888672
1625551240.6763196,1650,5.306496620178223
1625551250.2064376,1700,5.341770648956299
1625551259.8010883,1750,5.347443103790283
1625551284.6478908,1800,5.270922660827637
1625551294.206617,1850,5.366114616394043
1625551303.6693032,1900,5.188356399536133
1625551313.1065323,1950,5.1881103515625
1625551338.0842774,2000,5.187817573547363
1625551347.5815263,2050,5.29643440246582
1625551357.1094363,2100,5.27813720703125
1625551366.5983706,2150,5.130675315856934
1625551392.1279035,2200,5.33988094329834
1625551401.5398962,2250,5.2376298904418945
1625551411.080383,2300,5.30141544342041
1625551421.1533868,2350,5.279320240020752
1625551447.673594,2400,5.359597206115723
1625551457.6172163,2450,5.276030540466309
1625551467.499905,2500,5.308917999267578
1625551477.4062812,2550,5.27790641784668
1625551503.407035,2600,5.26869535446167
1625551513.6428566,2650,5.19992208480835
1625551523.6540313,2700,5.169594764709473
1625551533.9285586,2750,5.2826972007751465
1625551560.3487957,2800,5.34888219833374
1625551570.0444922,2850,5.209543228149414
1625551579.9407809,2900,5.2688703536987305
1625551590.3391614,2950,5.391754150390625
1625551617.3849478,3000,5.292743682861328
1625551627.3180945,3050,5.238374710083008
1625551637.103855,3100,5.215696811676025
1625551646.8867936,3150,5.234058380126953
1625551673.8711789,3200,5.252801895141602
1625551683.755275,3250,5.284019470214844
1625551693.6018066,3300,5.2752532958984375
1625551703.298841,3350,5.071911811828613
1625551731.0388384,3400,5.213268280029297
1625551741.4936292,3450,5.1598005294799805
1625551751.3359194,3500,5.258964538574219
1625551761.1215239,3550,5.262816429138184
1625551789.31011,3600,5.223223686218262
1625551799.328554,3650,5.27647590637207
1625551809.3000414,3700,5.308964252471924
1625551819.6593645,3750,5.20723819732666
1625551845.8995533,3800,5.142132759094238
1625551855.5769134,3850,5.290736675262451
1625551865.2988842,3900,5.194395065307617
1625551875.2487252,3950,5.089221000671387
1625551900.7739923,4000,5.257159233093262
1625551910.5319254,4050,5.356617450714111
1625551920.5210822,4100,5.109652042388916
1625551930.880207,4150,5.143548965454102
1625551956.5019543,4200,5.18800163269043
1625551966.4447973,4250,5.403766632080078
1625551976.5715692,4300,5.273767948150635
1625551986.3234813,4350,5.202068328857422
1625552013.3842468,4400,5.278369426727295
1625552023.3392928,4450,5.185263633728027
1625552033.1962883,4500,5.168298721313477
1625552042.9527106,4550,5.159955978393555
1625552068.9011843,4600,5.226161479949951
1625552079.1258736,4650,5.206820487976074
1625552088.7671535,4700,5.1789751052856445
1625552098.8744497,4750,5.231438159942627
1625552124.5590806,4800,5.090878486633301
1625552134.5136292,4850,5.203570365905762
1625552144.6211195,4900,5.2124528884887695
1625552154.6150851,4950,5.07192325592041
1625552181.3302794,5000,5.250356674194336
1625552191.0747101,5050,5.169600486755371
1625552201.0792885,5100,5.171324729919434
1625552211.0195177,5150,5.242547035217285
1625552237.0028443,5200,5.12673807144165
1625552246.5771565,5250,5.161245822906494
1625552256.5681052,5300,5.154661178588867
1625552266.375286,5350,5.189035415649414
1625552292.2195284,5400,5.197674751281738
1625552302.1406298,5450,5.234949588775635
1625552312.090946,5500,5.318077087402344
1625552321.820032,5550,5.102677345275879
1625552348.0995593,5600,5.077530860900879
1625552358.0685453,5650,5.230138778686523
1625552368.0446513,5700,5.239667892456055
1625552377.9761124,5750,5.189335346221924
1625552403.0987048,5800,5.3137311935424805
1625552412.5942519,5850,5.2026543617248535
1625552422.0464303,5900,5.211270332336426
1625552431.5693102,5950,5.1028032302856445
1625552456.37144,6000,5.176565170288086
1625552465.8805869,6050,5.059164524078369
1625552475.3528957,6100,5.073604583740234
1625552484.8320875,6150,5.255900859832764
1625552509.806291,6200,5.12454891204834
1625552519.3411164,6250,5.110759735107422
1625552528.794451,6300,5.171004772186279
1625552538.2866373,6350,5.269575595855713
1625552563.1008806,6400,5.173417091369629
1625552572.7287288,6450,5.1208415031433105
1625552582.3423214,6500,5.186654567718506
1625552591.8390906,6550,5.096459865570068
1625552616.7732787,6600,5.116543769836426
1625552626.2994444,6650,5.0730180740356445
1625552635.7769074,6700,5.155220985412598
1625552645.381047,6750,5.118827819824219
1625552670.3039992,6800,5.101527690887451
1625552679.794942,6850,5.171601295471191
1625552689.2546782,6900,5.0716142654418945
1625552698.9740906,6950,5.236806869506836
1625552724.968175,7000,5.202848434448242
1625552734.850896,7050,5.132925510406494
1625552744.479518,7100,5.189971923828125
1625552754.2026193,7150,5.152410984039307
1625552780.1761003,7200,5.171514511108398
1625552789.9334662,7250,5.122759819030762
1625552799.636527,7300,5.222806453704834
1625552809.3365867,7350,5.180439472198486
1625552835.2097669,7400,5.121099948883057
1625552844.8713396,7450,5.082382678985596
1625552854.4522223,7500,5.207977294921875
1625552864.1843097,7550,5.189409255981445
1625552890.2471576,7600,5.293439865112305
1625552900.287807,7650,5.263254165649414
1625552910.1605837,7700,5.160594940185547
1625552920.292796,7750,5.179864883422852
1625552946.0407956,7800,5.06696891784668
1625552956.0008295,7850,5.298857688903809
1625552965.6660323,7900,5.1084794998168945
1625552975.4518936,7950,5.24522590637207
1625553001.1394508,8000,5.123637676239014
1625553010.6601386,8050,5.142849922180176
1625553020.7145734,8100,5.071283340454102
1625553030.4692883,8150,5.093415260314941
1625553056.0651534,8200,5.171815395355225
1625553066.0445275,8250,5.145314693450928
1625553076.1850524,8300,5.134477615356445
1625553086.198591,8350,5.189851760864258
1625553112.2750328,8400,5.404766082763672
1625553122.1945193,8450,5.13514518737793
1625553132.0787342,8500,5.25983190536499
1625553141.918019,8550,5.171808242797852
1625553168.0660498,8600,5.146587371826172
1625553178.0698721,8650,5.20688009262085
1625553188.4644084,8700,5.119761943817139
1625553199.0285597,8750,5.168712139129639
1625553224.6027265,8800,5.2009782791137695
1625553234.1126084,8850,5.186868667602539
1625553244.2333846,8900,5.156239032745361
1625553253.8910031,8950,5.114030838012695
1625553280.0387614,9000,5.10856819152832
1625553289.8325403,9050,5.392765522003174
1625553299.6041021,9100,5.0571513175964355
1625553309.445676,9150,5.043181896209717
1625553335.8805983,9200,5.183488368988037
1625553345.4067273,9250,5.005283355712891
1625553355.1255212,9300,5.234785079956055
1625553364.7879682,9350,5.112887859344482
1625553390.4977107,9400,5.114987850189209
1625553400.5956492,9450,5.1245903968811035
1625553410.8185136,9500,5.154026031494141
1625553421.6841962,9550,5.048426628112793
1625553448.9892042,9600,5.125840187072754
1625553459.1990225,9650,5.143305778503418
1625553469.1080658,9700,5.079962730407715
1625553478.8213441,9750,5.170001983642578
1625553505.1416345,9800,5.012247085571289
1625553515.5186656,9850,5.129174709320068
1625553525.3827236,9900,5.15684700012207
1625553535.3841429,9950,5.159445762634277


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_11-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625550834.41103,0,5.318736553192139
1625550889.0551336,1,5.239277362823486
1625550943.8160427,2,5.261388778686523
1625550997.5293508,3,5.286423683166504
1625551051.174836,4,5.184433460235596
1625551106.049039,5,5.169168472290039
1625551160.9857213,6,5.22084379196167
1625551215.6414073,7,5.165025234222412
1625551270.0520904,8,5.182326316833496
1625551323.420028,9,5.17844820022583
1625551377.4692621,10,5.167514324188232
1625551432.0355918,11,5.179751873016357
1625551488.0209208,12,5.187536239624023
1625551544.3591444,13,5.174905776977539
1625551600.8474767,14,5.160560607910156
1625551657.7552958,15,5.156102657318115
1625551714.264353,16,5.143720626831055
1625551771.9492257,17,5.133072376251221
1625551831.1146533,18,5.142366409301758
1625551885.6483984,19,5.159079551696777
1625551941.387083,20,5.144729137420654
1625551997.1517792,21,5.1236419677734375
1625552053.2741225,22,5.141757965087891
1625552109.408356,23,5.1587300300598145
1625552165.7577448,24,5.157999515533447
1625552221.611237,25,5.129408836364746
1625552276.6951766,26,5.132550239562988
1625552332.753906,27,5.131966590881348
1625552388.4344208,28,5.125726699829102
1625552441.7356448,29,5.118893623352051
1625552495.1777928,30,5.121872901916504
1625552548.49705,31,5.13535213470459
1625552602.0794911,32,5.130070209503174
1625552655.596558,33,5.12509822845459
1625552709.5824642,34,5.1359076499938965
1625552764.6048656,35,5.154745578765869
1625552819.9219909,36,5.101802825927734
1625552874.5870051,37,5.112606048583984
1625552931.0742457,38,5.1052775382995605
1625552986.2826624,39,5.108413219451904
1625553041.097972,40,5.171453952789307
1625553096.9400656,41,5.1820292472839355
1625553152.5127015,42,5.116084575653076
1625553209.7514913,43,5.156581401824951
1625553264.8517866,44,5.139138698577881
1625553319.7980998,45,5.088064193725586
1625553375.1474717,46,5.121580123901367
1625553433.4626825,47,5.099163055419922
1625553489.824043,48,5.0933613777160645
1625553546.311821,49,5.127350807189941


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_12-tag-avg_cost.csv <==
Wall time,Step,Value
1625557865.554568,0,10.214247703552246
1625557868.8042827,50,7.656620025634766
1625557872.0010414,100,7.087677478790283
1625557875.1668713,150,6.856287956237793
1625557888.0003436,200,6.87420654296875
1625557891.333441,250,6.859911918640137
1625557894.535629,300,6.713160514831543
1625557897.7149487,350,6.799929618835449
1625557910.3588152,400,6.73645544052124
1625557913.595544,450,6.6776018142700195
1625557916.8586347,500,6.671601295471191
1625557920.1771193,550,6.60416316986084
1625557932.9170885,600,6.452521324157715
1625557936.1518512,650,6.618832588195801
1625557939.4186978,700,6.417245864868164
1625557942.6952033,750,6.534458637237549
1625557955.46306,800,6.454705238342285
1625557958.6730568,850,6.22532844543457
1625557961.9543984,900,6.342109680175781
1625557965.184324,950,6.318196773529053
1625557977.1836202,1000,6.304230690002441
1625557980.4933822,1050,6.313745498657227
1625557983.7653615,1100,6.573746681213379
1625557987.0913138,1150,6.680542945861816
1625557999.2648299,1200,6.518017768859863
1625558002.567393,1250,6.561233997344971
1625558005.8448498,1300,6.332805156707764
1625558009.1220634,1350,6.384906768798828
1625558021.2593522,1400,6.644713401794434
1625558024.515608,1450,6.49704647064209
1625558027.7760215,1500,6.5832743644714355
1625558030.982102,1550,6.4830169677734375
1625558043.0846357,1600,6.412569046020508
1625558046.3907244,1650,6.257577896118164
1625558049.6488805,1700,6.440903663635254
1625558052.9241352,1750,6.433505058288574
1625558064.9397407,1800,6.333379745483398
1625558068.1327152,1850,6.421541690826416
1625558071.40127,1900,6.342709541320801
1625558074.5911746,1950,6.381950378417969
1625558086.5456223,2000,6.376126289367676
1625558089.8422172,2050,6.42264986038208
1625558093.1317804,2100,6.335824966430664
1625558096.4039984,2150,6.463005065917969
1625558108.527994,2200,6.310044765472412
1625558111.762266,2250,6.462661266326904
1625558114.9661024,2300,6.516321659088135
1625558118.1614537,2350,6.564094543457031
1625558130.815524,2400,6.455099105834961
1625558134.022745,2450,6.376614093780518
1625558137.2162025,2500,6.56916618347168
1625558140.4552221,2550,6.361124038696289
1625558152.593578,2600,6.334690093994141
1625558155.8834913,2650,6.297611236572266
1625558159.1979654,2700,6.2460408210754395
1625558162.5242345,2750,6.470696449279785
1625558174.6269324,2800,6.472503662109375
1625558177.9021027,2850,6.525662899017334
1625558181.1224859,2900,6.4344892501831055
1625558184.356066,2950,6.566951751708984
1625558196.4831054,3000,6.5206451416015625
1625558199.7612512,3050,6.307614803314209
1625558203.059061,3100,6.378194808959961
1625558206.2939155,3150,6.25618314743042
1625558218.4022949,3200,6.400400161743164
1625558221.6957686,3250,6.378020286560059
1625558224.9240668,3300,6.454822063446045
1625558228.162501,3350,6.27553129196167
1625558240.1866722,3400,6.207483768463135
1625558243.4188416,3450,6.257681846618652
1625558246.7411566,3500,6.466126441955566
1625558250.0599039,3550,6.380520820617676
1625558262.1414843,3600,6.452637672424316
1625558265.3797607,3650,6.330175399780273
1625558268.5737584,3700,6.340831279754639
1625558271.8363948,3750,6.495156288146973
1625558283.9240825,3800,6.5212883949279785
1625558287.1276183,3850,6.3024582862854
1625558290.373343,3900,6.36527156829834
1625558293.6177306,3950,6.2738118171691895
1625558305.76985,4000,6.190147399902344
1625558309.0359519,4050,6.5633649826049805
1625558312.3352077,4100,6.443587303161621
1625558315.5240812,4150,6.307973861694336
1625558327.4179718,4200,6.288015365600586
1625558330.645126,4250,6.226777076721191
1625558333.896886,4300,6.441715240478516
1625558337.1476426,4350,6.325390338897705
1625558349.1568053,4400,6.452854156494141
1625558352.4317045,4450,6.507684707641602
1625558355.6698503,4500,6.325196266174316
1625558358.9214253,4550,6.347583770751953
1625558371.1266685,4600,6.328275203704834
1625558374.3911831,4650,6.360260963439941
1625558377.6482892,4700,6.520601272583008
1625558380.871388,4750,6.235414981842041
1625558393.6142483,4800,6.300504207611084
1625558396.9751735,4850,6.394420146942139
1625558400.3676972,4900,6.575023651123047
1625558403.6201453,4950,6.414901256561279
1625558415.6957607,5000,6.4250593185424805
1625558418.9652412,5050,6.305084228515625
1625558422.2065663,5100,6.309813499450684
1625558425.4632044,5150,6.501606464385986
1625558437.5406618,5200,6.299600601196289
1625558440.7660084,5250,6.478869438171387
1625558444.001142,5300,6.251457214355469
1625558447.2936459,5350,6.477231025695801
1625558459.410543,5400,6.370753288269043
1625558462.7269287,5450,6.30954122543335
1625558465.965209,5500,6.462264060974121
1625558469.243749,5550,6.458951950073242
1625558481.2347074,5600,6.497714042663574
1625558484.41721,5650,6.43141508102417
1625558487.6352806,5700,6.455965995788574
1625558490.9159713,5750,6.551325798034668
1625558502.9720345,5800,6.340689659118652
1625558506.2546113,5850,6.386957168579102
1625558509.4922776,5900,6.498039245605469
1625558512.7382472,5950,6.409719467163086
1625558524.8617668,6000,6.428349494934082
1625558528.1417964,6050,6.336188793182373
1625558531.5577226,6100,6.267375469207764
1625558535.0555623,6150,6.258762359619141
1625558547.7655296,6200,6.355175018310547
1625558552.230592,6250,6.432092666625977
1625558555.4857898,6300,6.255389213562012
1625558558.7443728,6350,6.379114627838135
1625558571.0855947,6400,6.679257392883301
1625558574.4774318,6450,6.461169242858887
1625558577.8190086,6500,6.385373115539551
1625558581.4330895,6550,6.255187034606934
1625558593.8952625,6600,6.355513572692871
1625558597.1722558,6650,6.49710750579834
1625558600.430077,6700,6.342111587524414
1625558603.8287125,6750,6.424736022949219
1625558616.3348913,6800,6.340480804443359
1625558619.8774452,6850,6.272427558898926
1625558623.1629236,6900,6.150554656982422
1625558626.5423257,6950,6.446728706359863
1625558638.8702955,7000,6.39945125579834
1625558642.397266,7050,6.196946620941162
1625558645.9270055,7100,6.381701946258545
1625558649.4392235,7150,6.294579982757568
1625558661.883038,7200,6.42619514465332
1625558665.2688708,7250,6.164523124694824
1625558668.595815,7300,6.348321437835693
1625558672.0266204,7350,6.2929534912109375
1625558684.193655,7400,6.435910701751709
1625558687.4387848,7450,6.430454254150391
1625558690.6838837,7500,6.410958290100098
1625558693.8876483,7550,6.399977684020996
1625558705.8880675,7600,6.361971378326416
1625558709.1531916,7650,6.320916175842285
1625558712.6155279,7700,6.426697731018066
1625558716.1504972,7750,6.4593987464904785
1625558728.369355,7800,6.30703067779541
1625558731.6746945,7850,6.427789688110352
1625558735.0632172,7900,6.298108100891113
1625558738.3318043,7950,6.2529120445251465
1625558750.3988316,8000,6.178962707519531
1625558753.663066,8050,6.386808395385742
1625558756.975686,8100,6.154366493225098
1625558760.3186407,8150,6.341517448425293
1625558772.4662778,8200,6.516631126403809
1625558775.6780052,8250,6.337883949279785
1625558778.8738234,8300,6.420279502868652
1625558782.0663872,8350,6.189422607421875
1625558794.0280921,8400,6.468994140625
1625558797.289289,8450,6.30367374420166
1625558800.5638013,8500,6.407429218292236
1625558803.8671324,8550,6.343922138214111
1625558815.8572202,8600,6.281914234161377
1625558819.075059,8650,6.4000020027160645
1625558822.4050858,8700,6.2109479904174805
1625558825.6439457,8750,6.3178253173828125
1625558837.778494,8800,6.337948799133301
1625558841.206939,8850,6.37147855758667
1625558844.8873174,8900,6.309442520141602
1625558848.177507,8950,6.527897834777832
1625558860.7766173,9000,6.448422908782959
1625558864.1184454,9050,6.347380638122559
1625558867.3973148,9100,6.161329746246338
1625558870.598299,9150,6.262454986572266
1625558882.8097157,9200,6.285623073577881
1625558886.2415278,9250,6.220602035522461
1625558889.586987,9300,6.498571395874023
1625558893.14882,9350,6.150979042053223
1625558905.9290051,9400,6.249935150146484
1625558910.2878156,9450,6.244027137756348
1625558913.840574,9500,6.2389607429504395
1625558917.1347883,9550,6.325584411621094
1625558929.556285,9600,6.25488805770874
1625558932.7847743,9650,6.249629020690918
1625558936.234809,9700,6.2982378005981445
1625558939.7401922,9750,6.364100933074951
1625558952.1995292,9800,6.217966079711914
1625558955.522967,9850,6.274013519287109
1625558959.0206296,9900,6.434260368347168
1625558962.3743806,9950,6.3998026847839355


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_12-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625557878.8500798,0,6.676260948181152
1625557901.339062,1,6.503755569458008
1625557923.8056722,2,6.436581134796143
1625557946.4103425,3,6.350595474243164
1625557968.8063495,4,6.360231876373291
1625557990.7794404,5,6.3985090255737305
1625558012.839518,6,6.384085178375244
1625558034.616106,7,6.336880683898926
1625558056.5963416,8,6.338054180145264
1625558078.1898258,9,6.3284783363342285
1625558100.1853662,10,6.319884300231934
1625558121.7564886,11,6.300517559051514
1625558144.0414505,12,6.279834747314453
1625558166.1725466,13,6.345793724060059
1625558188.0671248,14,6.350152015686035
1625558209.9633217,15,6.3370747566223145
1625558231.8477488,16,6.295470714569092
1625558253.7014809,17,6.305652618408203
1625558275.4839592,18,6.364604473114014
1625558297.2751877,19,6.314986705780029
1625558319.1630068,20,6.308914661407471
1625558340.80663,21,6.306230068206787
1625558362.6086354,22,6.289087772369385
1625558384.5168364,23,6.292015552520752
1625558407.2953234,24,6.261466026306152
1625558429.1647828,25,6.292309284210205
1625558450.9793465,26,6.29576301574707
1625558472.8857446,27,6.325860500335693
1625558494.5626192,28,6.324877738952637
1625558516.3705103,29,6.313899517059326
1625558539.2269306,30,6.310202121734619
1625558562.451236,31,6.32636833190918
1625558585.3864598,32,6.2817301750183105
1625558607.6014805,33,6.305047035217285
1625558630.2894254,34,6.28668737411499
1625558653.2657452,35,6.260478973388672
1625558675.7858582,36,6.287613868713379
1625558697.535639,37,6.2554779052734375
1625558720.053615,38,6.241865634918213
1625558741.9693105,39,6.261783599853516
1625558764.0633454,40,6.28992223739624
1625558785.6389296,41,6.261730670928955
1625558807.5300257,42,6.367768287658691
1625558829.2938142,43,6.252483367919922
1625558852.2398736,44,6.26965856552124
1625558874.2560635,45,6.304839134216309
1625558897.2773845,46,6.288807392120361
1625558920.8835905,47,6.266655921936035
1625558943.5936937,48,6.311496257781982
1625558966.0274591,49,6.315873146057129


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_14-tag-avg_cost.csv <==
,Wall time,Step1,Value,Step
0,1625559761,0,10.07579803,0
4,1625559853,200,5.385197639,50
8,1625559946,400,5.192036629,100
12,1625560039,600,5.062207699,150
16,1625560222,800,5.113695145,200
20,1625560314,1000,5.074777603,250
24,1625560407,1200,4.942448616,300
28,1625560499,1400,5.156011105,350
32,1625560681,1600,5.351903915,400
36,1625560774,1800,5.225028515,450
40,1625560867,2000,5.016960144,500
44,1625560959,2200,4.803366184,550
48,1625561136,2400,4.869078636,600
52,1625561229,2600,4.864052773,650
56,1625561322,2800,4.713737488,700
60,1625561415,3000,4.859283924,750
64,1625561597,3200,4.680764198,800
68,1625561690,3400,4.732613564,850
72,1625561782,3600,4.918457985,900
76,1625561875,3800,4.701268196,950
80,1625562051,4000,4.537177086,1000
84,1625562144,4200,4.838803291,1050
88,1625562237,4400,4.727825642,1100
92,1625562330,4600,4.995275974,1150
96,1625562512,4800,4.694935799,1200
100,1625562605,5000,4.85217762,1250
104,1625562698,5200,4.703295708,1300
108,1625562791,5400,4.96677494,1350
112,1625562967,5600,4.909872055,1400
116,1625563060,5800,4.665459156,1450
120,1625563153,6000,4.945360184,1500
124,1625563245,6200,4.733651161,1550
128,1625563423,6400,4.724741936,1600
132,1625563515,6600,4.741251945,1650
136,1625563607,6800,4.688168526,1700
140,1625563700,7000,4.667675018,1750
144,1625563878,7200,4.674814224,1800
148,1625563970,7400,4.782255173,1850
152,1625564063,7600,4.756681919,1900
156,1625564155,7800,4.823199749,1950
160,1625564330,8000,4.798989773,2000
164,1625564423,8200,4.618824959,2050
168,1625564515,8400,4.565306664,2100
172,1625564607,8600,4.622201443,2150
176,1625564783,8800,4.769662857,2200
180,1625564875,9000,4.747203827,2250
184,1625564967,9200,4.812614441,2300
188,1625565060,9400,4.579291821,2350
192,1625565235,9600,4.769169807,2400
196,1625565328,9800,5.076016903,2450
200,1625565420,10000,4.69674778,2500
204,1625565513,10200,4.601554394,2550
208,1625565688,10400,4.876130104,2600
212,1625565780,10600,4.668254852,2650
216,1625565873,10800,4.669828415,2700
220,1625565965,11000,4.741805077,2750
224,1625566140,11200,4.549755573,2800
228,1625566233,11400,4.704409599,2850
232,1625566325,11600,4.660528183,2900
236,1625566418,11800,4.719433784,2950
240,1625566599,12000,4.722527504,3000
244,1625566691,12200,4.629162312,3050
248,1625566784,12400,4.633431435,3100
252,1625566877,12600,4.551117897,3150
256,1625567052,12800,4.662983418,3200
260,1625567145,13000,4.996746063,3250
264,1625567237,13200,4.580947876,3300
268,1625567329,13400,4.644195557,3350
272,1625567505,13600,4.635062218,3400
276,1625567597,13800,4.454676628,3450
280,1625567690,14000,4.973361015,3500
284,1625567783,14200,4.662486076,3550
288,1625567958,14400,4.660921097,3600
292,1625568051,14600,4.788708687,3650
296,1625568144,14800,4.801384926,3700
300,1625568236,15000,4.663027763,3750
304,1625568412,15200,4.632922173,3800
308,1625568505,15400,4.745839119,3850
312,1625568598,15600,4.774305344,3900
316,1625568691,15800,4.647998333,3950
320,1625568867,16000,4.644443512,4000
324,1625568959,16200,4.390729904,4050
328,1625569052,16400,4.676840782,4100
332,1625569146,16600,4.769982338,4150
336,1625569322,16800,4.8800807,4200
340,1625569414,17000,4.611657143,4250
344,1625569506,17200,4.651614666,4300
348,1625569598,17400,4.779513359,4350
352,1625569774,17600,4.520711899,4400
356,1625569866,17800,4.537513256,4450
360,1625569959,18000,5.195137978,4500
364,1625570051,18200,4.540085316,4550
368,1625570227,18400,4.48901844,4600
372,1625570319,18600,4.584739208,4650
376,1625570412,18800,4.764442444,4700
380,1625570504,19000,4.640134811,4750
384,1625570680,19200,4.70876646,4800
388,1625570772,19400,4.920467854,4850
392,1625570864,19600,4.673852921,4900
396,1625570957,19800,4.684445381,4950
400,1625571132,20000,4.560823441,5000
404,1625571225,20200,4.661961555,5050
408,1625571317,20400,4.757899284,5100
412,1625571409,20600,4.571338654,5150
416,1625571585,20800,4.557907104,5200
420,1625571678,21000,4.718661308,5250
424,1625571770,21200,4.64948988,5300
428,1625571863,21400,4.583475113,5350
432,1625572040,21600,4.716385841,5400
436,1625572132,21800,4.492046356,5450
440,1625572225,22000,4.748354912,5500
444,1625572318,22200,4.545002937,5550
448,1625572494,22400,4.60806179,5600
452,1625572586,22600,4.577694416,5650
456,1625572679,22800,4.869699001,5700
460,1625572771,23000,4.850738525,5750
464,1625572947,23200,4.626746178,5800
468,1625573039,23400,4.876317024,5850
472,1625573132,23600,4.495677471,5900
476,1625573224,23800,4.751647949,5950
480,1625573399,24000,4.485137939,6000
484,1625573492,24200,4.595618248,6050
488,1625573584,24400,4.541136265,6100
492,1625573677,24600,4.629220486,6150
496,1625573852,24800,4.644933701,6200
500,1625573944,25000,4.477165222,6250
504,1625574037,25200,4.59472084,6300
508,1625574129,25400,4.74973917,6350
512,1625574305,25600,4.759601116,6400
516,1625574397,25800,4.657139778,6450
520,1625574490,26000,4.603966236,6500
524,1625574582,26200,4.852975845,6550
528,1625574758,26400,4.515042782,6600
532,1625574850,26600,4.867746353,6650
536,1625574943,26800,4.842267036,6700
540,1625575035,27000,4.687728882,6750
544,1625575211,27200,4.690966129,6800
548,1625575303,27400,4.495252609,6850
552,1625575395,27600,4.698702335,6900
556,1625575488,27800,4.646695614,6950
560,1625575664,28000,4.590563297,7000
564,1625575756,28200,4.741136551,7050
568,1625575848,28400,4.509984493,7100
572,1625575941,28600,4.507770061,7150
576,1625576116,28800,4.657766342,7200
580,1625576208,29000,4.73973465,7250
584,1625576301,29200,4.39312458,7300
588,1625576393,29400,4.71549511,7350
592,1625576569,29600,4.392356396,7400
596,1625576661,29800,4.770327568,7450
600,1625576753,30000,4.599112988,7500
604,1625576845,30200,4.548992157,7550
608,1625577021,30400,4.718528271,7600
612,1625577113,30600,4.492362976,7650
616,1625577206,30800,4.485482216,7700
620,1625577298,31000,4.581298351,7750
624,1625577474,31200,4.516588211,7800
628,1625577566,31400,4.779402733,7850
632,1625577659,31600,4.618535042,7900
636,1625577751,31800,4.539215565,7950
640,1625577928,32000,4.503593445,8000
644,1625578020,32200,4.473608017,8050
648,1625578113,32400,4.4134655,8100
652,1625578205,32600,4.587600708,8150
656,1625578382,32800,4.687677383,8200
660,1625578474,33000,4.467344761,8250
664,1625578567,33200,4.5822649,8300
668,1625578659,33400,4.653840065,8350
672,1625578835,33600,4.827537537,8400
676,1625578928,33800,4.546615601,8450
680,1625579021,34000,4.619561195,8500
684,1625579113,34200,4.721108437,8550
688,1625579290,34400,4.391593456,8600
692,1625579382,34600,4.654299259,8650
696,1625579475,34800,4.645035744,8700
700,1625579567,35000,4.498578072,8750
704,1625579744,35200,4.533903122,8800
708,1625579837,35400,4.717172623,8850
712,1625579929,35600,4.54279995,8900
716,1625580022,35800,4.608272076,8950
720,1625580198,36000,4.710198402,9000
724,1625580291,36200,4.878177643,9050
728,1625580384,36400,4.657689095,9100
732,1625580476,36600,4.543037415,9150
736,1625580653,36800,4.477898598,9200
740,1625580745,37000,4.513656139,9250
744,1625580838,37200,4.580496788,9300
748,1625580931,37400,4.675563812,9350
752,1625581108,37600,4.519018173,9400
756,1625581200,37800,4.590695381,9450
760,1625581293,38000,4.656254768,9500
764,1625581386,38200,4.581511974,9550
768,1625581562,38400,4.724006653,9600
772,1625581655,38600,4.751508236,9650
776,1625581748,38800,4.407186985,9700
780,1625581840,39000,4.614951134,9750
784,1625582016,39200,4.486550808,9800
788,1625582109,39400,4.436494827,9850
792,1625582202,39600,4.667565346,9900
796,1625582295,39800,4.591229916,9950


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_14-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625560137.266527,0,4.817420482635498
1625560596.7536845,1,4.684299468994141
1625561057.328702,2,4.680909156799316
1625561512.2974534,3,4.601570129394531
1625561972.671758,4,4.619935512542725
1625562427.820158,5,4.627783298492432
1625562888.820839,6,4.740411281585693
1625563344.4636915,7,4.656116008758545
1625563799.7121837,8,4.6122589111328125
1625564252.3350685,9,4.612733364105225
1625564704.8206608,10,4.60614538192749
1625565157.032834,11,4.630168914794922
1625565609.832527,12,4.604833602905273
1625566062.32011,13,4.617101192474365
1625566515.194669,14,4.581801891326904
1625566974.1032345,15,4.652695655822754
1625567427.070761,16,4.59030818939209
1625567879.8950586,17,4.6223344802856445
1625568334.2764678,18,4.537080764770508
1625568788.6554303,19,4.560558319091797
1625569243.6068957,20,4.564484596252441
1625569695.6885812,21,4.569429874420166
1625570148.3565063,22,4.561516761779785
1625570601.4159553,23,4.58513879776001
1625571054.14777,24,4.618806838989258
1625571506.9374309,25,4.575676441192627
1625571961.3548489,26,4.556252956390381
1625572415.5436878,27,4.57598352432251
1625572868.6688898,28,4.667466640472412
1625573321.413716,29,4.587516784667969
1625573774.14196,30,4.582019329071045
1625574226.4492443,31,4.562586784362793
1625574679.4588587,32,4.6082634925842285
1625575132.3202493,33,4.565342426300049
1625575585.2637227,34,4.592456340789795
1625576037.8984506,35,4.5768327713012695
1625576490.3676097,36,4.569372653961182
1625576942.749717,37,4.569634437561035
1625577395.182489,38,4.524583339691162
1625577849.161699,39,4.551769733428955
1625578303.3048391,40,4.544758319854736
1625578756.7898872,41,4.583962917327881
1625579211.0321996,42,4.5493011474609375
1625579665.2893927,43,4.568102836608887
1625580119.8350394,44,4.593873500823975
1625580573.9608557,45,4.556769847869873
1625581029.023883,46,4.538670063018799
1625581483.7734215,47,4.59852409362793
1625581937.7180145,48,4.5235371589660645
1625582392.4365559,49,4.533729076385498


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_9-tag-avg_cost.csv <==
Wall time,Step,Value
1625530688.7068229,0,10.07188606262207
1625530699.0783813,50,5.357894420623779
1625530709.4941545,100,5.299655914306641
1625530719.8698683,150,5.0846052169799805
1625530748.440277,200,5.013775825500488
1625530758.8198187,250,5.054042339324951
1625530769.2745774,300,4.959676742553711
1625530779.6264353,350,4.878463268280029
1625530808.133468,400,4.814304828643799
1625530818.5246396,450,4.7966203689575195
1625530828.9942129,500,4.801694393157959
1625530839.4183486,550,4.764257431030273
1625530868.218552,600,4.829106330871582
1625530879.9945605,650,4.845584869384766
1625530891.22633,700,4.687870502471924
1625530902.068319,750,4.695442199707031
1625530929.2694597,800,4.7904253005981445
1625530939.6879418,850,4.687009811401367
1625530950.4811673,900,4.661561965942383
1625530961.7584662,950,4.697071075439453
1625530990.6454995,1000,4.650326728820801
1625531002.1494546,1050,4.609399795532227
1625531013.3083925,1100,4.682983875274658
1625531024.4043465,1150,4.685338020324707
1625531052.7950625,1200,4.732938766479492
1625531063.6366112,1250,4.690542221069336
1625531074.4801657,1300,4.6867876052856445
1625531085.6038742,1350,4.578625679016113
1625531114.140796,1400,4.621555328369141
1625531124.668785,1450,4.57115364074707
1625531135.1027346,1500,4.580867290496826
1625531145.5961854,1550,4.67163610458374
1625531174.210762,1600,4.621379375457764
1625531184.7728813,1650,4.5607805252075195
1625531195.2653205,1700,4.705246925354004
1625531205.7187297,1750,4.727166175842285
1625531233.0477657,1800,4.658881187438965
1625531243.5821528,1850,4.707858085632324
1625531254.1734612,1900,4.696775436401367
1625531264.699466,1950,4.593499183654785
1625531292.3025334,2000,4.66793155670166
1625531302.8506823,2050,4.757340431213379
1625531313.296887,2100,4.607171535491943
1625531323.772418,2150,4.515944004058838
1625531351.2321784,2200,4.565207004547119
1625531361.6272433,2250,4.625984191894531
1625531372.0982583,2300,4.612809658050537
1625531382.561808,2350,4.673544883728027
1625531409.9718223,2400,4.580744743347168
1625531420.4399312,2450,4.586429119110107
1625531430.9780145,2500,4.587129592895508
1625531441.4298882,2550,4.622005462646484
1625531468.6339297,2600,4.638024806976318
1625531479.0943706,2650,4.600497245788574
1625531489.5852118,2700,4.656554222106934
1625531500.0118327,2750,4.569491386413574
1625531527.2617009,2800,4.653963088989258
1625531537.722951,2850,4.624469757080078
1625531548.2883463,2900,4.531015396118164
1625531558.7189505,2950,4.629140853881836
1625531586.0872984,3000,4.620368957519531
1625531596.5173347,3050,4.58851432800293
1625531606.9953854,3100,4.585646629333496
1625531617.3820171,3150,4.581913948059082
1625531644.7831454,3200,4.498558521270752
1625531655.23353,3250,4.585529804229736
1625531665.7354238,3300,4.554980278015137
1625531676.218469,3350,4.586099147796631
1625531704.8994133,3400,4.573349475860596
1625531715.3785682,3450,4.539115905761719
1625531725.945666,3500,4.497183799743652
1625531736.5023654,3550,4.525376796722412
1625531764.5242498,3600,4.5481276512146
1625531775.0998657,3650,4.517004013061523
1625531785.618828,3700,4.504179000854492
1625531796.0597208,3750,4.563535690307617
1625531824.5778532,3800,4.634533882141113
1625531835.027685,3850,4.470584869384766
1625531845.5246484,3900,4.514138221740723
1625531855.9492958,3950,4.610157012939453
1625531883.424281,4000,4.547412395477295
1625531893.8381128,4050,4.554164409637451
1625531904.354239,4100,4.5350661277771
1625531914.7834888,4150,4.565141201019287
1625531942.2265332,4200,4.618005275726318
1625531952.7007656,4250,4.571939468383789
1625531963.2218158,4300,4.583161354064941
1625531973.640331,4350,4.5333404541015625
1625532000.9074314,4400,4.5727949142456055
1625532011.3527184,4450,4.634456157684326
1625532021.7616746,4500,4.553652763366699
1625532032.2969494,4550,4.5534844398498535
1625532059.5674844,4600,4.647567272186279
1625532069.9606423,4650,4.625852584838867
1625532080.4046729,4700,4.5224456787109375
1625532090.9250357,4750,4.595789909362793
1625532118.6659315,4800,4.444500923156738
1625532129.5658128,4850,4.564680099487305
1625532140.030994,4900,4.560238838195801
1625532150.4983728,4950,4.584615230560303
1625532177.759116,5000,4.507197856903076
1625532188.6762252,5050,4.427310943603516
1625532199.685188,5100,4.597609519958496
1625532210.1780262,5150,4.579486846923828
1625532237.4833305,5200,4.500276565551758
1625532247.9057698,5250,4.592941761016846
1625532258.3830104,5300,4.688047409057617
1625532268.8875072,5350,4.461056709289551
1625532297.3950787,5400,4.554027557373047
1625532307.864124,5450,4.515352249145508
1625532318.335539,5500,4.624582767486572
1625532328.8362753,5550,4.493703842163086
1625532355.978029,5600,4.522268772125244
1625532366.4378836,5650,4.604008197784424
1625532376.9168797,5700,4.564182281494141
1625532387.4263294,5750,4.589274883270264
1625532414.6561549,5800,4.545558929443359
1625532425.0953686,5850,4.5975565910339355
1625532435.521622,5900,4.636255264282227
1625532446.0444605,5950,4.532894134521484
1625532473.3807576,6000,4.619766712188721
1625532483.7867403,6050,4.501011848449707
1625532494.1965373,6100,4.458950519561768
1625532504.733927,6150,4.602474689483643
1625532531.9609563,6200,4.469766616821289
1625532542.487087,6250,4.505127906799316
1625532552.920369,6300,4.470556259155273
1625532563.422869,6350,4.527805328369141
1625532590.698131,6400,4.508685111999512
1625532601.7319212,6450,4.548781394958496
1625532612.1018445,6500,4.590291976928711
1625532622.5565557,6550,4.4569926261901855
1625532649.7426505,6600,4.443098068237305
1625532660.258149,6650,4.493616104125977
1625532670.6834254,6700,4.528301239013672
1625532681.0539112,6750,4.474855899810791
1625532708.4503086,6800,4.47589111328125
1625532719.0086317,6850,4.529242992401123
1625532729.415641,6900,4.5312652587890625
1625532739.7863793,6950,4.403142929077148
1625532767.038233,7000,4.634350776672363
1625532777.590742,7050,4.459811687469482
1625532787.9786391,7100,4.591855049133301
1625532798.373232,7150,4.438488483428955
1625532825.6810563,7200,4.629542827606201
1625532836.1615155,7250,4.583006381988525
1625532846.5133412,7300,4.575538158416748
1625532856.8655415,7350,4.495479583740234
1625532883.9097946,7400,4.579883575439453
1625532894.3568664,7450,4.473944664001465
1625532904.7976081,7500,4.519940376281738
1625532915.2131352,7550,4.481852054595947
1625532942.3420563,7600,4.352484226226807
1625532952.7984688,7650,4.497971534729004
1625532963.2207766,7700,4.589020729064941
1625532973.621344,7750,4.518852233886719
1625533000.6974547,7800,4.56137752532959
1625533011.084325,7850,4.490272521972656
1625533021.598294,7900,4.5180158615112305
1625533032.1034033,7950,4.594666957855225
1625533060.4829187,8000,4.4326701164245605
1625533070.8463063,8050,4.592775821685791
1625533081.2777412,8100,4.469137668609619
1625533091.6104372,8150,4.465795040130615
1625533118.6619217,8200,4.452858924865723
1625533129.008861,8250,4.52606201171875
1625533139.4710677,8300,4.553865909576416
1625533149.8421865,8350,4.572795867919922
1625533176.9386811,8400,4.523019790649414
1625533187.3227034,8450,4.5200605392456055
1625533197.759201,8500,4.449289321899414
1625533208.122665,8550,4.517499923706055
1625533235.2860682,8600,4.537958145141602
1625533245.651334,8650,4.612680912017822
1625533256.1120195,8700,4.562583923339844
1625533266.4966881,8750,4.441262245178223
1625533293.672111,8800,4.504958629608154
1625533304.0169086,8850,4.508064270019531
1625533314.4169316,8900,4.528285503387451
1625533324.7871158,8950,4.524563789367676
1625533352.0282967,9000,4.483644485473633
1625533362.367588,9050,4.509666442871094
1625533372.767549,9100,4.502984046936035
1625533383.147691,9150,4.533502578735352
1625533410.3569446,9200,4.504802703857422
1625533420.7361186,9250,4.481320381164551
1625533431.0666504,9300,4.495048999786377
1625533441.5488493,9350,4.434859752655029
1625533468.8645108,9400,4.414821624755859
1625533479.2435863,9450,4.4561238288879395
1625533489.6137083,9500,4.420597553253174
1625533500.0692265,9550,4.574837684631348
1625533527.3504443,9600,4.513275146484375
1625533537.670633,9650,4.587564468383789
1625533548.0275946,9700,4.493544578552246
1625533558.5015817,9750,4.477326393127441
1625533585.7601948,9800,4.5145111083984375
1625533596.13434,9850,4.529991149902344
1625533606.5249338,9900,4.404699325561523
1625533616.9597478,9950,4.476132869720459


==> Arxiv-Udesh (1)/Tex/run-icde_dynamic_tsp_20_run_9-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625530731.0981023,0,4.779939651489258
1625530790.8700657,1,4.6510114669799805
1625530850.65556,2,4.60941743850708
1625530913.3983982,3,4.580436706542969
1625530973.6943128,4,4.577389240264893
1625531036.4411383,5,4.576513767242432
1625531097.0268419,6,4.555686950683594
1625531157.0472217,7,4.514583587646484
1625531217.1428416,8,4.560908794403076
1625531276.1556365,9,4.533523082733154
1625531335.249983,10,4.529234886169434
1625531393.9438536,11,4.511022090911865
1625531452.7633579,12,4.4975738525390625
1625531511.3301976,13,4.498255729675293
1625531570.0509393,14,4.505342960357666
1625531628.6858797,15,4.488800525665283
1625531687.6221855,16,4.481050491333008
1625531748.2534583,17,4.496786117553711
1625531807.3898304,18,4.472482204437256
1625531867.2987773,19,4.51212215423584
1625531926.1118238,20,4.511526584625244
1625531984.9129796,21,4.524925231933594
1625532043.5994499,22,4.50341272354126
1625532102.1827645,23,4.490298271179199
1625532161.7632008,24,4.472305774688721
1625532221.470768,25,4.510668754577637
1625532280.185898,26,4.4891815185546875
1625532340.0743566,27,4.480279445648193
1625532398.7189193,28,4.473751544952393
1625532457.3641827,29,4.482795715332031
1625532515.9487307,30,4.479579925537109
1625532574.683395,31,4.487764835357666
1625532633.7802522,32,4.471703052520752
1625532692.485234,33,4.479836463928223
1625532751.1926603,34,4.490564823150635
1625532809.7434704,35,4.511706829071045
1625532868.1311538,36,4.4831223487854
1625532926.5275948,37,4.4663496017456055
1625532984.9074764,38,4.513888359069824
1625533043.4314399,39,4.441323280334473
1625533102.866126,40,4.460742473602295
1625533161.0677092,41,4.482752799987793
1625533219.3817978,42,4.48868989944458
1625533277.735117,43,4.486607551574707
1625533336.0686498,44,4.469531059265137
1625533394.4012504,45,4.452496528625488
1625533452.8857567,46,4.487398147583008
1625533511.360896,47,4.486979961395264
1625533569.7482235,48,4.488733291625977
1625533628.1916788,49,4.448177814483643


==> Arxiv-Udesh (1)/Tex/run-run_28-tag-val_avg_reward.csv <==
Wall time,Step,Value
1633078755.2793636,0,4.7927632331848145
1633078843.1052814,1,4.7133283615112305
1633078930.9610326,2,4.657711029052734
1633079018.6545777,3,4.63944673538208
1633079106.4657753,4,4.5783371925354
1633079196.8196254,5,4.5669684410095215
1633079284.3674881,6,4.575193405151367
1633079371.323524,7,4.579708576202393
1633079460.0623357,8,4.552061557769775
1633079565.5538504,9,4.575873851776123
1633079679.8966377,10,4.564695358276367
1633079792.9803135,11,4.565282821655273
1633079907.3591387,12,4.525698661804199
1633080015.074372,13,4.5400614738464355
1633080127.2434916,14,4.602567672729492
1633080239.9805257,15,4.557354927062988
1633080338.1448686,16,4.593435287475586
1633080425.2110865,17,4.538601875305176
1633080512.529139,18,4.55319881439209
1633080599.5283482,19,4.56931209564209
1633080687.0868547,20,4.533626079559326
1633080774.1443677,21,4.552440643310547
1633080862.9793272,22,4.556483745574951
1633080953.4263134,23,4.553091526031494
1633081041.4080722,24,4.551115036010742
1633081133.710626,25,4.547245025634766
1633081224.4375916,26,4.519521713256836
1633081313.5794396,27,4.549612045288086
1633081400.74617,28,4.595251083374023
1633081487.8344126,29,4.516366481781006
1633081574.9087436,30,4.479253768920898
1633081662.0054228,31,4.584943771362305
1633081748.846075,32,4.557183742523193
1633081835.9447172,33,4.539093494415283
1633081922.8033597,34,4.536010265350342
1633082009.698288,35,4.540050506591797
1633082097.6590152,36,4.549041271209717
1633082186.4466517,37,4.529890060424805
1633082273.747966,38,4.464921474456787
1633082361.931455,39,4.524197578430176
1633082455.5920796,40,4.589087009429932
1633082549.871726,41,4.529130935668945
1633082636.7750304,42,4.490789413452148
1633082733.210756,43,4.5010480880737305
1633082832.0011606,44,4.499262809753418
1633082927.998891,45,4.511875152587891
1633083054.3420496,46,4.502045631408691
1633083185.8181171,47,4.5263671875
1633083308.4206073,48,4.561670780181885
1633083398.969182,49,4.52375602722168


==> Arxiv-Udesh (1)/Tex/test.csv <==
Step,Value
1,23
2,345
3,56
4,67


==> Tex/Data.csv <==
Algorithm,TSP20,TSP50,TSP10,VRP10,VRP20,VRP50,index,TSP10_data,TSP20_data,TSP 50_data,,VRP10_data
Gurobi,3.6,0,2.6,3.85,,,1,,,,,
GTA-RL-bs(10),4.2,8.18,2.85,4.5,,,2,3,9,4,,4
GTA-RL-bs(5),4.3,8.36,2.9,4.6,,,3,5,10,5,,
GTA-RL-greedy,4.4,8.41,2.96,4.8,,,4,6,11,29,,
GTA-RL-rt,4.6,8.89,2.99,4.9,,,5,,12,,,
NN,4.7,8.78,3.247,0,,,6,,14,,,
S2V-DQN-sorted,5.8,9.4,3.26,0,,,7,,,,,
AM,5.9,19.1,3.3,5.1,,,8,,,,,
RNN-RL,6.5,19.5,3.35,5.5,,,9,,,,,
S2V-DQN-last,6.7,14.6,3.22,0,,,10,,,,,


==> Tex/DataTSP.csv <==
Algorithm,TSP20,TSP50,TSP10,,,,index,TSP10_data,TSP20_data,TSP 50_data,,VRP10_data
Gurobi,3.6,0,2.6,,,,1,,,,,
GTA-RL-bs(10),4.2,8.18,2.85,,,,2,3,9,4,,4
GTA-RL-bs(5),4.3,8.36,2.9,,,,3,5,10,5,,
GTA-RL-greedy,4.4,8.41,2.96,,,,4,6,11,29,,
GTA-RL-rt,4.6,8.89,2.99,,,,5,,12,,,
NN,4.7,8.78,3.247,,,,6,,14,,,
S2V-DQN-sorted,5.8,9.4,3.26,,,,7,,,,,
AM,5.9,19.1,3.3,,,,8,,,,,
RNN-RL,6.5,19.5,3.35,,,,9,,,,,
S2V-DQN-last,6.7,14.6,3.22,,,,10,,,,,


==> Tex/DataVRP.csv <==
Algorithm,VRP10,VRP20,VRP50,index,,VRP10_data,VRP20_data,VRP50
Gurobi,3.85,0,0,1,,,,
GTA-RL-bs(10),4.5,6.74,13.12,2,,4,3,7
GTA-RL-bs(5),4.6,6.85,13.3,3,,5,4,
GTA-RL-greedy,4.8,7.19,13.65,4,,7,,
GTA-RL-rt,4.9,7.2,13.7,5,,,,
AM,5.1,8.8,23,6,,,,
RNN-RL,5.5,9.1,26.1,7,,,,


==> Tex/DataVRP1.csv <==
Algorithm,VRP10,VRP20,VRP50,index,,VRP10_data,VRP20_data,VRP50
Gurobi,3.85,0,0,1,,,,
GTA-RL-bs(10),4.5,6.74,13.12,2,,4,3,7
GTA-RL-bs(5),4.6,6.85,13.3,3,,5,4,
GTA-RL-greedy,4.8,7.19,13.65,4,,7,,
GTA-RL-rt,4.9,7.2,13.7,5,,,,
AM-D,5.1,8.5,20.2,6,,,,
AM,5.1,8.8,23,7,,,,
RNN-RL,5.5,9.1,26.1,8,,,,


==> Tex/run-icde_dynamic_tsp_20_run_10-tag-avg_cost.csv <==
Wall time,Step,Value
1625547557.8178546,0,10.337453842163086
1625547567.467503,50,5.803277492523193
1625547577.0171595,100,5.650534629821777
1625547586.4744632,150,5.623137474060059
1625547612.4273043,200,5.582268238067627
1625547621.817538,250,5.538346290588379
1625547631.3658524,300,5.3460307121276855
1625547640.7956638,350,5.495129585266113
1625547666.768295,400,5.254402160644531
1625547676.2269354,450,5.4269609451293945
1625547685.6730142,500,5.269416809082031
1625547695.2109525,550,5.357007026672363
1625547721.2312996,600,5.240448474884033
1625547730.6834004,650,5.261252403259277
1625547740.164697,700,5.157928943634033
1625547749.732886,750,5.303903579711914
1625547774.509078,800,5.170300483703613
1625547784.1107707,850,5.130701065063477
1625547793.5751078,900,5.25386905670166
1625547803.0477288,950,5.174652576446533
1625547827.909073,1000,5.206101417541504
1625547837.4449952,1050,5.231659889221191
1625547846.9030776,1100,5.083060264587402
1625547856.345703,1150,5.1529860496521
1625547881.1662784,1200,5.033252716064453
1625547890.5929933,1250,5.093025207519531
1625547900.1197634,1300,5.13533878326416
1625547909.5915399,1350,5.071672439575195
1625547935.7332027,1400,4.981027126312256
1625547945.2145758,1450,5.026230335235596
1625547954.684976,1500,5.018207550048828
1625547964.28626,1550,5.136641979217529
1625547989.2647493,1600,5.003504753112793
1625547998.7633462,1650,5.099689960479736
1625548008.2195804,1700,5.02335262298584
1625548017.7656476,1750,5.122845649719238
1625548042.639469,1800,5.03791618347168
1625548052.206109,1850,5.123945236206055
1625548061.6584842,1900,5.000652313232422
1625548071.1291761,1950,5.048521995544434
1625548096.1203778,2000,5.267613410949707
1625548105.5685177,2050,5.112854957580566
1625548115.080041,2100,5.06915283203125
1625548124.4896398,2150,5.007390022277832
1625548149.38085,2200,5.057092189788818
1625548158.8595557,2250,4.966337203979492
1625548168.3783903,2300,5.007818222045898
1625548177.7822688,2350,4.866739749908447
1625548203.7490342,2400,5.027125835418701
1625548213.1985674,2450,4.954735279083252
1625548222.6714528,2500,5.046669006347656
1625548232.2111602,2550,5.064218997955322
1625548257.0356572,2600,5.049613952636719
1625548266.515372,2650,5.023443222045898
1625548275.9773655,2700,4.970818519592285
1625548285.4352796,2750,5.014814376831055
1625548310.4454803,2800,4.970118522644043
1625548319.96073,2850,4.941746711730957
1625548329.4183218,2900,4.908797740936279
1625548338.8816738,2950,4.949850082397461
1625548363.8567734,3000,4.993091583251953
1625548373.373255,3050,4.878387928009033
1625548382.9339745,3100,4.871103286743164
1625548392.4116926,3150,4.917477607727051
1625548417.3691993,3200,4.840819358825684
1625548426.8117707,3250,5.029294490814209
1625548436.24677,3300,4.959548473358154
1625548445.7598398,3350,4.986452102661133
1625548470.6401846,3400,4.912778854370117
1625548480.1362069,3450,4.887106895446777
1625548489.6152627,3500,4.935158729553223
1625548499.116852,3550,4.943436145782471
1625548525.076796,3600,4.865740776062012
1625548534.6058316,3650,5.042450904846191
1625548544.052,3700,4.947154521942139
1625548553.5302243,3750,4.852664947509766
1625548578.3380835,3800,4.808084964752197
1625548587.883498,3850,4.956449031829834
1625548597.3184676,3900,5.02566385269165
1625548606.8031292,3950,4.9246368408203125
1625548631.6977427,4000,5.044758319854736
1625548641.1947613,4050,4.847400665283203
1625548650.7507946,4100,5.008670330047607
1625548660.2515905,4150,4.929952144622803
1625548685.2437785,4200,4.863700866699219
1625548694.6653233,4250,4.993104934692383
1625548704.083625,4300,4.93955659866333
1625548713.5910363,4350,5.001583099365234
1625548738.3138192,4400,4.9373931884765625
1625548747.7478287,4450,5.033102035522461
1625548757.218239,4500,4.998380661010742
1625548766.6544719,4550,4.92302131652832
1625548791.5761354,4600,4.947099685668945
1625548801.1353242,4650,5.095223903656006
1625548810.6413288,4700,4.843404293060303
1625548820.1369472,4750,4.906452655792236
1625548845.0795052,4800,4.882681369781494
1625548854.569841,4850,4.936911106109619
1625548864.1149657,4900,4.883428573608398
1625548873.56825,4950,4.94294548034668
1625548898.4901028,5000,4.874587059020996
1625548908.0070229,5050,4.897812843322754
1625548917.5835085,5100,4.874491214752197
1625548927.08748,5150,5.039263725280762
1625548952.0754983,5200,4.946484565734863
1625548961.5236225,5250,4.772753715515137
1625548971.0083928,5300,4.926977634429932
1625548980.5491772,5350,4.976897239685059
1625549005.3653467,5400,4.874002456665039
1625549014.9111006,5450,5.056397914886475
1625549024.3894486,5500,4.869176864624023
1625549034.055726,5550,4.903822898864746
1625549060.238351,5600,4.83128023147583
1625549070.3513186,5650,5.0623040199279785
1625549080.5418596,5700,4.905209541320801
1625549090.344248,5750,4.876217842102051
1625549116.015731,5800,4.901553630828857
1625549126.1478055,5850,4.861628532409668
1625549135.815416,5900,4.88163948059082
1625549145.3213208,5950,4.969995498657227
1625549170.5496871,6000,4.9365081787109375
1625549180.348482,6050,4.800445556640625
1625549190.545834,6100,4.908913612365723
1625549200.2468114,6150,4.9500579833984375
1625549225.2442577,6200,4.852531433105469
1625549234.7644517,6250,4.910560607910156
1625549244.2282085,6300,5.0063323974609375
1625549253.7567346,6350,4.839113235473633
1625549278.6021976,6400,4.9091081619262695
1625549288.0575967,6450,4.940705299377441
1625549297.4930081,6500,4.88618803024292
1625549306.9509044,6550,4.958218574523926
1625549331.786738,6600,4.852121829986572
1625549341.2727628,6650,4.938508987426758
1625549350.6918747,6700,4.849008083343506
1625549360.1038659,6750,4.882661819458008
1625549384.8399785,6800,4.823546409606934
1625549394.2447765,6850,4.8724517822265625
1625549403.7364676,6900,4.930734634399414
1625549413.1795418,6950,4.957802772521973
1625549438.945779,7000,4.861383438110352
1625549448.357676,7050,4.894454002380371
1625549457.834952,7100,4.750588417053223
1625549467.2809122,7150,4.91756534576416
1625549492.1065195,7200,4.782272815704346
1625549501.5608552,7250,4.913520812988281
1625549511.0233257,7300,4.906888961791992
1625549520.5564282,7350,4.878462791442871
1625549545.3153226,7400,4.974704742431641
1625549554.8174849,7450,4.889530658721924
1625549564.2090333,7500,4.910367012023926
1625549573.616712,7550,5.0450544357299805
1625549598.5526211,7600,4.8921427726745605
1625549608.0048225,7650,4.818676948547363
1625549617.4547055,7700,5.002408981323242
1625549626.87186,7750,4.86384391784668
1625549651.7341197,7800,4.8516998291015625
1625549661.1701436,7850,4.863339424133301
1625549670.6224043,7900,4.8553571701049805
1625549680.1032596,7950,4.882874488830566
1625549704.9763606,8000,4.957271575927734
1625549714.4005451,8050,4.846980571746826
1625549723.8416824,8100,4.803627014160156
1625549733.4066203,8150,4.843010902404785
1625549758.3943317,8200,4.835963249206543
1625549767.8746457,8250,4.865497589111328
1625549777.3061268,8300,4.910183906555176
1625549786.7491698,8350,4.820406436920166
1625549812.729989,8400,4.889368057250977
1625549822.2674043,8450,4.896073341369629
1625549831.7645028,8500,4.774811744689941
1625549841.2539043,8550,4.7127685546875
1625549866.2749965,8600,4.81624174118042
1625549875.751993,8650,4.947996139526367
1625549885.2856376,8700,4.809579849243164
1625549894.777521,8750,4.905317783355713
1625549919.6174197,8800,4.84720516204834
1625549929.0491717,8850,4.970685005187988
1625549938.5963216,8900,4.893616199493408
1625549948.0604494,8950,5.000715255737305
1625549973.0383584,9000,4.82803201675415
1625549982.4647603,9050,4.827264785766602
1625549991.9305377,9100,4.7793707847595215
1625550001.4597356,9150,4.885171890258789
1625550026.0813353,9200,4.842920303344727
1625550035.6268988,9250,4.8244781494140625
1625550045.1151485,9300,4.768665790557861
1625550054.5851686,9350,4.862573146820068
1625550079.5190785,9400,4.972715377807617
1625550089.095039,9450,4.928807258605957
1625550098.5968668,9500,4.836865425109863
1625550108.0849843,9550,4.778419017791748
1625550134.1399333,9600,4.788617134094238
1625550143.6529825,9650,4.801855087280273
1625550153.2075396,9700,4.773968696594238
1625550162.6864138,9750,4.807371616363525
1625550187.555064,9800,4.911408424377441
1625550197.0075374,9850,4.786599159240723
1625550206.4603846,9900,4.852664947509766
1625550216.0157223,9950,4.791292190551758


==> Tex/run-icde_dynamic_tsp_20_run_10-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625547596.7348242,0,5.377382755279541
1625547650.966129,1,5.131194114685059
1625547705.3822563,2,5.016686916351318
1625547759.9142377,3,5.0186238288879395
1625547813.3027842,4,4.986094951629639
1625547866.5391562,5,4.971636772155762
1625547919.8188615,6,4.955307483673096
1625547974.467332,7,4.913836479187012
1625548027.9578755,8,4.910801887512207
1625548081.4390025,9,5.035893440246582
1625548134.696674,10,4.949294090270996
1625548187.9372919,11,4.86650276184082
1625548242.3364458,12,4.847953796386719
1625548295.7284307,13,4.88814640045166
1625548349.1434786,14,4.867898464202881
1625548402.630132,15,4.869853496551514
1625548455.920299,16,4.862152576446533
1625548509.3122463,17,4.853002071380615
1625548563.7767756,18,4.823292255401611
1625548617.037263,19,4.8974928855896
1625548670.5408444,20,4.837444305419922
1625548723.732237,21,4.818643093109131
1625548776.9679782,22,4.8519439697265625
1625548830.42148,23,4.816000938415527
1625548883.7518098,24,4.844139575958252
1625548937.408589,25,4.88557243347168
1625548990.7684484,26,4.800436973571777
1625549045.1367362,27,4.829510688781738
1625549100.9890366,28,4.820498466491699
1625549155.7042148,29,4.802217483520508
1625549210.531342,30,4.850617408752441
1625549263.9373662,31,4.8347930908203125
1625549317.1893172,32,4.807974815368652
1625549370.315525,33,4.798588752746582
1625549423.3011994,34,4.792491436004639
1625549477.405973,35,4.839992046356201
1625549530.727564,36,4.870248317718506
1625549583.8525684,37,4.811660289764404
1625549637.0414073,38,4.791867256164551
1625549690.2674654,39,4.797754287719727
1625549743.6506271,40,4.819133281707764
1625549796.9940605,41,4.7785797119140625
1625549851.543911,42,4.783830165863037
1625549904.9925466,43,4.776531219482422
1625549958.2520797,44,4.781586170196533
1625550011.602751,45,4.776566982269287
1625550064.9018502,46,4.826478481292725
1625550118.350203,47,4.753944396972656
1625550172.9008014,48,4.772953510284424
1625550226.3069146,49,4.775390148162842


==> Tex/run-icde_dynamic_tsp_20_run_11-tag-avg_cost.csv <==
Wall time,Step,Value
1625550793.53155,0,10.285724639892578
1625550803.3621187,50,5.64465856552124
1625550813.6003175,100,5.75343132019043
1625550824.0530872,150,5.581937789916992
1625550850.2032993,200,5.587796211242676
1625550859.7190485,250,5.544000625610352
1625550869.311321,300,5.636680603027344
1625550878.8276224,350,5.542518615722656
1625550904.9365635,400,5.4697418212890625
1625550914.4251924,450,5.455057144165039
1625550923.9238777,500,5.4607343673706055
1625550933.5377016,550,5.395015716552734
1625550958.6661906,600,5.457203388214111
1625550968.1745923,650,5.443820953369141
1625550977.6825802,700,5.337257385253906
1625550987.1698437,750,5.276922225952148
1625551012.2005408,800,5.37509298324585
1625551021.8274398,850,5.409757137298584
1625551031.3250852,900,5.488247394561768
1625551040.845373,950,5.380646228790283
1625551067.0086458,1000,5.254931926727295
1625551076.5704484,1050,5.261765956878662
1625551086.186224,1100,5.344644069671631
1625551095.7608614,1150,5.197044372558594
1625551121.872221,1200,5.206629276275635
1625551131.466053,1250,5.313485145568848
1625551141.113555,1300,5.308009147644043
1625551150.65045,1350,5.220430374145508
1625551175.7047102,1400,5.201014518737793
1625551185.2740695,1450,5.219081401824951
1625551194.8151212,1500,5.272489547729492
1625551204.6216075,1550,5.296966552734375
1625551230.4300442,1600,5.327861785888672
1625551240.6763196,1650,5.306496620178223
1625551250.2064376,1700,5.341770648956299
1625551259.8010883,1750,5.347443103790283
1625551284.6478908,1800,5.270922660827637
1625551294.206617,1850,5.366114616394043
1625551303.6693032,1900,5.188356399536133
1625551313.1065323,1950,5.1881103515625
1625551338.0842774,2000,5.187817573547363
1625551347.5815263,2050,5.29643440246582
1625551357.1094363,2100,5.27813720703125
1625551366.5983706,2150,5.130675315856934
1625551392.1279035,2200,5.33988094329834
1625551401.5398962,2250,5.2376298904418945
1625551411.080383,2300,5.30141544342041
1625551421.1533868,2350,5.279320240020752
1625551447.673594,2400,5.359597206115723
1625551457.6172163,2450,5.276030540466309
1625551467.499905,2500,5.308917999267578
1625551477.4062812,2550,5.27790641784668
1625551503.407035,2600,5.26869535446167
1625551513.6428566,2650,5.19992208480835
1625551523.6540313,2700,5.169594764709473
1625551533.9285586,2750,5.2826972007751465
1625551560.3487957,2800,5.34888219833374
1625551570.0444922,2850,5.209543228149414
1625551579.9407809,2900,5.2688703536987305
1625551590.3391614,2950,5.391754150390625
1625551617.3849478,3000,5.292743682861328
1625551627.3180945,3050,5.238374710083008
1625551637.103855,3100,5.215696811676025
1625551646.8867936,3150,5.234058380126953
1625551673.8711789,3200,5.252801895141602
1625551683.755275,3250,5.284019470214844
1625551693.6018066,3300,5.2752532958984375
1625551703.298841,3350,5.071911811828613
1625551731.0388384,3400,5.213268280029297
1625551741.4936292,3450,5.1598005294799805
1625551751.3359194,3500,5.258964538574219
1625551761.1215239,3550,5.262816429138184
1625551789.31011,3600,5.223223686218262
1625551799.328554,3650,5.27647590637207
1625551809.3000414,3700,5.308964252471924
1625551819.6593645,3750,5.20723819732666
1625551845.8995533,3800,5.142132759094238
1625551855.5769134,3850,5.290736675262451
1625551865.2988842,3900,5.194395065307617
1625551875.2487252,3950,5.089221000671387
1625551900.7739923,4000,5.257159233093262
1625551910.5319254,4050,5.356617450714111
1625551920.5210822,4100,5.109652042388916
1625551930.880207,4150,5.143548965454102
1625551956.5019543,4200,5.18800163269043
1625551966.4447973,4250,5.403766632080078
1625551976.5715692,4300,5.273767948150635
1625551986.3234813,4350,5.202068328857422
1625552013.3842468,4400,5.278369426727295
1625552023.3392928,4450,5.185263633728027
1625552033.1962883,4500,5.168298721313477
1625552042.9527106,4550,5.159955978393555
1625552068.9011843,4600,5.226161479949951
1625552079.1258736,4650,5.206820487976074
1625552088.7671535,4700,5.1789751052856445
1625552098.8744497,4750,5.231438159942627
1625552124.5590806,4800,5.090878486633301
1625552134.5136292,4850,5.203570365905762
1625552144.6211195,4900,5.2124528884887695
1625552154.6150851,4950,5.07192325592041
1625552181.3302794,5000,5.250356674194336
1625552191.0747101,5050,5.169600486755371
1625552201.0792885,5100,5.171324729919434
1625552211.0195177,5150,5.242547035217285
1625552237.0028443,5200,5.12673807144165
1625552246.5771565,5250,5.161245822906494
1625552256.5681052,5300,5.154661178588867
1625552266.375286,5350,5.189035415649414
1625552292.2195284,5400,5.197674751281738
1625552302.1406298,5450,5.234949588775635
1625552312.090946,5500,5.318077087402344
1625552321.820032,5550,5.102677345275879
1625552348.0995593,5600,5.077530860900879
1625552358.0685453,5650,5.230138778686523
1625552368.0446513,5700,5.239667892456055
1625552377.9761124,5750,5.189335346221924
1625552403.0987048,5800,5.3137311935424805
1625552412.5942519,5850,5.2026543617248535
1625552422.0464303,5900,5.211270332336426
1625552431.5693102,5950,5.1028032302856445
1625552456.37144,6000,5.176565170288086
1625552465.8805869,6050,5.059164524078369
1625552475.3528957,6100,5.073604583740234
1625552484.8320875,6150,5.255900859832764
1625552509.806291,6200,5.12454891204834
1625552519.3411164,6250,5.110759735107422
1625552528.794451,6300,5.171004772186279
1625552538.2866373,6350,5.269575595855713
1625552563.1008806,6400,5.173417091369629
1625552572.7287288,6450,5.1208415031433105
1625552582.3423214,6500,5.186654567718506
1625552591.8390906,6550,5.096459865570068
1625552616.7732787,6600,5.116543769836426
1625552626.2994444,6650,5.0730180740356445
1625552635.7769074,6700,5.155220985412598
1625552645.381047,6750,5.118827819824219
1625552670.3039992,6800,5.101527690887451
1625552679.794942,6850,5.171601295471191
1625552689.2546782,6900,5.0716142654418945
1625552698.9740906,6950,5.236806869506836
1625552724.968175,7000,5.202848434448242
1625552734.850896,7050,5.132925510406494
1625552744.479518,7100,5.189971923828125
1625552754.2026193,7150,5.152410984039307
1625552780.1761003,7200,5.171514511108398
1625552789.9334662,7250,5.122759819030762
1625552799.636527,7300,5.222806453704834
1625552809.3365867,7350,5.180439472198486
1625552835.2097669,7400,5.121099948883057
1625552844.8713396,7450,5.082382678985596
1625552854.4522223,7500,5.207977294921875
1625552864.1843097,7550,5.189409255981445
1625552890.2471576,7600,5.293439865112305
1625552900.287807,7650,5.263254165649414
1625552910.1605837,7700,5.160594940185547
1625552920.292796,7750,5.179864883422852
1625552946.0407956,7800,5.06696891784668
1625552956.0008295,7850,5.298857688903809
1625552965.6660323,7900,5.1084794998168945
1625552975.4518936,7950,5.24522590637207
1625553001.1394508,8000,5.123637676239014
1625553010.6601386,8050,5.142849922180176
1625553020.7145734,8100,5.071283340454102
1625553030.4692883,8150,5.093415260314941
1625553056.0651534,8200,5.171815395355225
1625553066.0445275,8250,5.145314693450928
1625553076.1850524,8300,5.134477615356445
1625553086.198591,8350,5.189851760864258
1625553112.2750328,8400,5.404766082763672
1625553122.1945193,8450,5.13514518737793
1625553132.0787342,8500,5.25983190536499
1625553141.918019,8550,5.171808242797852
1625553168.0660498,8600,5.146587371826172
1625553178.0698721,8650,5.20688009262085
1625553188.4644084,8700,5.119761943817139
1625553199.0285597,8750,5.168712139129639
1625553224.6027265,8800,5.2009782791137695
1625553234.1126084,8850,5.186868667602539
1625553244.2333846,8900,5.156239032745361
1625553253.8910031,8950,5.114030838012695
1625553280.0387614,9000,5.10856819152832
1625553289.8325403,9050,5.392765522003174
1625553299.6041021,9100,5.0571513175964355
1625553309.445676,9150,5.043181896209717
1625553335.8805983,9200,5.183488368988037
1625553345.4067273,9250,5.005283355712891
1625553355.1255212,9300,5.234785079956055
1625553364.7879682,9350,5.112887859344482
1625553390.4977107,9400,5.114987850189209
1625553400.5956492,9450,5.1245903968811035
1625553410.8185136,9500,5.154026031494141
1625553421.6841962,9550,5.048426628112793
1625553448.9892042,9600,5.125840187072754
1625553459.1990225,9650,5.143305778503418
1625553469.1080658,9700,5.079962730407715
1625553478.8213441,9750,5.170001983642578
1625553505.1416345,9800,5.012247085571289
1625553515.5186656,9850,5.129174709320068
1625553525.3827236,9900,5.15684700012207
1625553535.3841429,9950,5.159445762634277


==> Tex/run-icde_dynamic_tsp_20_run_11-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625550834.41103,0,5.318736553192139
1625550889.0551336,1,5.239277362823486
1625550943.8160427,2,5.261388778686523
1625550997.5293508,3,5.286423683166504
1625551051.174836,4,5.184433460235596
1625551106.049039,5,5.169168472290039
1625551160.9857213,6,5.22084379196167
1625551215.6414073,7,5.165025234222412
1625551270.0520904,8,5.182326316833496
1625551323.420028,9,5.17844820022583
1625551377.4692621,10,5.167514324188232
1625551432.0355918,11,5.179751873016357
1625551488.0209208,12,5.187536239624023
1625551544.3591444,13,5.174905776977539
1625551600.8474767,14,5.160560607910156
1625551657.7552958,15,5.156102657318115
1625551714.264353,16,5.143720626831055
1625551771.9492257,17,5.133072376251221
1625551831.1146533,18,5.142366409301758
1625551885.6483984,19,5.159079551696777
1625551941.387083,20,5.144729137420654
1625551997.1517792,21,5.1236419677734375
1625552053.2741225,22,5.141757965087891
1625552109.408356,23,5.1587300300598145
1625552165.7577448,24,5.157999515533447
1625552221.611237,25,5.129408836364746
1625552276.6951766,26,5.132550239562988
1625552332.753906,27,5.131966590881348
1625552388.4344208,28,5.125726699829102
1625552441.7356448,29,5.118893623352051
1625552495.1777928,30,5.121872901916504
1625552548.49705,31,5.13535213470459
1625552602.0794911,32,5.130070209503174
1625552655.596558,33,5.12509822845459
1625552709.5824642,34,5.1359076499938965
1625552764.6048656,35,5.154745578765869
1625552819.9219909,36,5.101802825927734
1625552874.5870051,37,5.112606048583984
1625552931.0742457,38,5.1052775382995605
1625552986.2826624,39,5.108413219451904
1625553041.097972,40,5.171453952789307
1625553096.9400656,41,5.1820292472839355
1625553152.5127015,42,5.116084575653076
1625553209.7514913,43,5.156581401824951
1625553264.8517866,44,5.139138698577881
1625553319.7980998,45,5.088064193725586
1625553375.1474717,46,5.121580123901367
1625553433.4626825,47,5.099163055419922
1625553489.824043,48,5.0933613777160645
1625553546.311821,49,5.127350807189941


==> Tex/run-icde_dynamic_tsp_20_run_12-tag-avg_cost.csv <==
Wall time,Step,Value
1625557865.554568,0,10.214247703552246
1625557868.8042827,50,7.656620025634766
1625557872.0010414,100,7.087677478790283
1625557875.1668713,150,6.856287956237793
1625557888.0003436,200,6.87420654296875
1625557891.333441,250,6.859911918640137
1625557894.535629,300,6.713160514831543
1625557897.7149487,350,6.799929618835449
1625557910.3588152,400,6.73645544052124
1625557913.595544,450,6.6776018142700195
1625557916.8586347,500,6.671601295471191
1625557920.1771193,550,6.60416316986084
1625557932.9170885,600,6.452521324157715
1625557936.1518512,650,6.618832588195801
1625557939.4186978,700,6.417245864868164
1625557942.6952033,750,6.534458637237549
1625557955.46306,800,6.454705238342285
1625557958.6730568,850,6.22532844543457
1625557961.9543984,900,6.342109680175781
1625557965.184324,950,6.318196773529053
1625557977.1836202,1000,6.304230690002441
1625557980.4933822,1050,6.313745498657227
1625557983.7653615,1100,6.573746681213379
1625557987.0913138,1150,6.680542945861816
1625557999.2648299,1200,6.518017768859863
1625558002.567393,1250,6.561233997344971
1625558005.8448498,1300,6.332805156707764
1625558009.1220634,1350,6.384906768798828
1625558021.2593522,1400,6.644713401794434
1625558024.515608,1450,6.49704647064209
1625558027.7760215,1500,6.5832743644714355
1625558030.982102,1550,6.4830169677734375
1625558043.0846357,1600,6.412569046020508
1625558046.3907244,1650,6.257577896118164
1625558049.6488805,1700,6.440903663635254
1625558052.9241352,1750,6.433505058288574
1625558064.9397407,1800,6.333379745483398
1625558068.1327152,1850,6.421541690826416
1625558071.40127,1900,6.342709541320801
1625558074.5911746,1950,6.381950378417969
1625558086.5456223,2000,6.376126289367676
1625558089.8422172,2050,6.42264986038208
1625558093.1317804,2100,6.335824966430664
1625558096.4039984,2150,6.463005065917969
1625558108.527994,2200,6.310044765472412
1625558111.762266,2250,6.462661266326904
1625558114.9661024,2300,6.516321659088135
1625558118.1614537,2350,6.564094543457031
1625558130.815524,2400,6.455099105834961
1625558134.022745,2450,6.376614093780518
1625558137.2162025,2500,6.56916618347168
1625558140.4552221,2550,6.361124038696289
1625558152.593578,2600,6.334690093994141
1625558155.8834913,2650,6.297611236572266
1625558159.1979654,2700,6.2460408210754395
1625558162.5242345,2750,6.470696449279785
1625558174.6269324,2800,6.472503662109375
1625558177.9021027,2850,6.525662899017334
1625558181.1224859,2900,6.4344892501831055
1625558184.356066,2950,6.566951751708984
1625558196.4831054,3000,6.5206451416015625
1625558199.7612512,3050,6.307614803314209
1625558203.059061,3100,6.378194808959961
1625558206.2939155,3150,6.25618314743042
1625558218.4022949,3200,6.400400161743164
1625558221.6957686,3250,6.378020286560059
1625558224.9240668,3300,6.454822063446045
1625558228.162501,3350,6.27553129196167
1625558240.1866722,3400,6.207483768463135
1625558243.4188416,3450,6.257681846618652
1625558246.7411566,3500,6.466126441955566
1625558250.0599039,3550,6.380520820617676
1625558262.1414843,3600,6.452637672424316
1625558265.3797607,3650,6.330175399780273
1625558268.5737584,3700,6.340831279754639
1625558271.8363948,3750,6.495156288146973
1625558283.9240825,3800,6.5212883949279785
1625558287.1276183,3850,6.3024582862854
1625558290.373343,3900,6.36527156829834
1625558293.6177306,3950,6.2738118171691895
1625558305.76985,4000,6.190147399902344
1625558309.0359519,4050,6.5633649826049805
1625558312.3352077,4100,6.443587303161621
1625558315.5240812,4150,6.307973861694336
1625558327.4179718,4200,6.288015365600586
1625558330.645126,4250,6.226777076721191
1625558333.896886,4300,6.441715240478516
1625558337.1476426,4350,6.325390338897705
1625558349.1568053,4400,6.452854156494141
1625558352.4317045,4450,6.507684707641602
1625558355.6698503,4500,6.325196266174316
1625558358.9214253,4550,6.347583770751953
1625558371.1266685,4600,6.328275203704834
1625558374.3911831,4650,6.360260963439941
1625558377.6482892,4700,6.520601272583008
1625558380.871388,4750,6.235414981842041
1625558393.6142483,4800,6.300504207611084
1625558396.9751735,4850,6.394420146942139
1625558400.3676972,4900,6.575023651123047
1625558403.6201453,4950,6.414901256561279
1625558415.6957607,5000,6.4250593185424805
1625558418.9652412,5050,6.305084228515625
1625558422.2065663,5100,6.309813499450684
1625558425.4632044,5150,6.501606464385986
1625558437.5406618,5200,6.299600601196289
1625558440.7660084,5250,6.478869438171387
1625558444.001142,5300,6.251457214355469
1625558447.2936459,5350,6.477231025695801
1625558459.410543,5400,6.370753288269043
1625558462.7269287,5450,6.30954122543335
1625558465.965209,5500,6.462264060974121
1625558469.243749,5550,6.458951950073242
1625558481.2347074,5600,6.497714042663574
1625558484.41721,5650,6.43141508102417
1625558487.6352806,5700,6.455965995788574
1625558490.9159713,5750,6.551325798034668
1625558502.9720345,5800,6.340689659118652
1625558506.2546113,5850,6.386957168579102
1625558509.4922776,5900,6.498039245605469
1625558512.7382472,5950,6.409719467163086
1625558524.8617668,6000,6.428349494934082
1625558528.1417964,6050,6.336188793182373
1625558531.5577226,6100,6.267375469207764
1625558535.0555623,6150,6.258762359619141
1625558547.7655296,6200,6.355175018310547
1625558552.230592,6250,6.432092666625977
1625558555.4857898,6300,6.255389213562012
1625558558.7443728,6350,6.379114627838135
1625558571.0855947,6400,6.679257392883301
1625558574.4774318,6450,6.461169242858887
1625558577.8190086,6500,6.385373115539551
1625558581.4330895,6550,6.255187034606934
1625558593.8952625,6600,6.355513572692871
1625558597.1722558,6650,6.49710750579834
1625558600.430077,6700,6.342111587524414
1625558603.8287125,6750,6.424736022949219
1625558616.3348913,6800,6.340480804443359
1625558619.8774452,6850,6.272427558898926
1625558623.1629236,6900,6.150554656982422
1625558626.5423257,6950,6.446728706359863
1625558638.8702955,7000,6.39945125579834
1625558642.397266,7050,6.196946620941162
1625558645.9270055,7100,6.381701946258545
1625558649.4392235,7150,6.294579982757568
1625558661.883038,7200,6.42619514465332
1625558665.2688708,7250,6.164523124694824
1625558668.595815,7300,6.348321437835693
1625558672.0266204,7350,6.2929534912109375
1625558684.193655,7400,6.435910701751709
1625558687.4387848,7450,6.430454254150391
1625558690.6838837,7500,6.410958290100098
1625558693.8876483,7550,6.399977684020996
1625558705.8880675,7600,6.361971378326416
1625558709.1531916,7650,6.320916175842285
1625558712.6155279,7700,6.426697731018066
1625558716.1504972,7750,6.4593987464904785
1625558728.369355,7800,6.30703067779541
1625558731.6746945,7850,6.427789688110352
1625558735.0632172,7900,6.298108100891113
1625558738.3318043,7950,6.2529120445251465
1625558750.3988316,8000,6.178962707519531
1625558753.663066,8050,6.386808395385742
1625558756.975686,8100,6.154366493225098
1625558760.3186407,8150,6.341517448425293
1625558772.4662778,8200,6.516631126403809
1625558775.6780052,8250,6.337883949279785
1625558778.8738234,8300,6.420279502868652
1625558782.0663872,8350,6.189422607421875
1625558794.0280921,8400,6.468994140625
1625558797.289289,8450,6.30367374420166
1625558800.5638013,8500,6.407429218292236
1625558803.8671324,8550,6.343922138214111
1625558815.8572202,8600,6.281914234161377
1625558819.075059,8650,6.4000020027160645
1625558822.4050858,8700,6.2109479904174805
1625558825.6439457,8750,6.3178253173828125
1625558837.778494,8800,6.337948799133301
1625558841.206939,8850,6.37147855758667
1625558844.8873174,8900,6.309442520141602
1625558848.177507,8950,6.527897834777832
1625558860.7766173,9000,6.448422908782959
1625558864.1184454,9050,6.347380638122559
1625558867.3973148,9100,6.161329746246338
1625558870.598299,9150,6.262454986572266
1625558882.8097157,9200,6.285623073577881
1625558886.2415278,9250,6.220602035522461
1625558889.586987,9300,6.498571395874023
1625558893.14882,9350,6.150979042053223
1625558905.9290051,9400,6.249935150146484
1625558910.2878156,9450,6.244027137756348
1625558913.840574,9500,6.2389607429504395
1625558917.1347883,9550,6.325584411621094
1625558929.556285,9600,6.25488805770874
1625558932.7847743,9650,6.249629020690918
1625558936.234809,9700,6.2982378005981445
1625558939.7401922,9750,6.364100933074951
1625558952.1995292,9800,6.217966079711914
1625558955.522967,9850,6.274013519287109
1625558959.0206296,9900,6.434260368347168
1625558962.3743806,9950,6.3998026847839355


==> Tex/run-icde_dynamic_tsp_20_run_12-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625557878.8500798,0,6.676260948181152
1625557901.339062,1,6.503755569458008
1625557923.8056722,2,6.436581134796143
1625557946.4103425,3,6.350595474243164
1625557968.8063495,4,6.360231876373291
1625557990.7794404,5,6.3985090255737305
1625558012.839518,6,6.384085178375244
1625558034.616106,7,6.336880683898926
1625558056.5963416,8,6.338054180145264
1625558078.1898258,9,6.3284783363342285
1625558100.1853662,10,6.319884300231934
1625558121.7564886,11,6.300517559051514
1625558144.0414505,12,6.279834747314453
1625558166.1725466,13,6.345793724060059
1625558188.0671248,14,6.350152015686035
1625558209.9633217,15,6.3370747566223145
1625558231.8477488,16,6.295470714569092
1625558253.7014809,17,6.305652618408203
1625558275.4839592,18,6.364604473114014
1625558297.2751877,19,6.314986705780029
1625558319.1630068,20,6.308914661407471
1625558340.80663,21,6.306230068206787
1625558362.6086354,22,6.289087772369385
1625558384.5168364,23,6.292015552520752
1625558407.2953234,24,6.261466026306152
1625558429.1647828,25,6.292309284210205
1625558450.9793465,26,6.29576301574707
1625558472.8857446,27,6.325860500335693
1625558494.5626192,28,6.324877738952637
1625558516.3705103,29,6.313899517059326
1625558539.2269306,30,6.310202121734619
1625558562.451236,31,6.32636833190918
1625558585.3864598,32,6.2817301750183105
1625558607.6014805,33,6.305047035217285
1625558630.2894254,34,6.28668737411499
1625558653.2657452,35,6.260478973388672
1625558675.7858582,36,6.287613868713379
1625558697.535639,37,6.2554779052734375
1625558720.053615,38,6.241865634918213
1625558741.9693105,39,6.261783599853516
1625558764.0633454,40,6.28992223739624
1625558785.6389296,41,6.261730670928955
1625558807.5300257,42,6.367768287658691
1625558829.2938142,43,6.252483367919922
1625558852.2398736,44,6.26965856552124
1625558874.2560635,45,6.304839134216309
1625558897.2773845,46,6.288807392120361
1625558920.8835905,47,6.266655921936035
1625558943.5936937,48,6.311496257781982
1625558966.0274591,49,6.315873146057129


==> Tex/run-icde_dynamic_tsp_20_run_14-tag-avg_cost.csv <==
,Wall time,Step1,Value,Step
0,1625559761,0,10.07579803,0
4,1625559853,200,5.385197639,50
8,1625559946,400,5.192036629,100
12,1625560039,600,5.062207699,150
16,1625560222,800,5.113695145,200
20,1625560314,1000,5.074777603,250
24,1625560407,1200,4.942448616,300
28,1625560499,1400,5.156011105,350
32,1625560681,1600,5.351903915,400
36,1625560774,1800,5.225028515,450
40,1625560867,2000,5.016960144,500
44,1625560959,2200,4.803366184,550
48,1625561136,2400,4.869078636,600
52,1625561229,2600,4.864052773,650
56,1625561322,2800,4.713737488,700
60,1625561415,3000,4.859283924,750
64,1625561597,3200,4.680764198,800
68,1625561690,3400,4.732613564,850
72,1625561782,3600,4.918457985,900
76,1625561875,3800,4.701268196,950
80,1625562051,4000,4.537177086,1000
84,1625562144,4200,4.838803291,1050
88,1625562237,4400,4.727825642,1100
92,1625562330,4600,4.995275974,1150
96,1625562512,4800,4.694935799,1200
100,1625562605,5000,4.85217762,1250
104,1625562698,5200,4.703295708,1300
108,1625562791,5400,4.96677494,1350
112,1625562967,5600,4.909872055,1400
116,1625563060,5800,4.665459156,1450
120,1625563153,6000,4.945360184,1500
124,1625563245,6200,4.733651161,1550
128,1625563423,6400,4.724741936,1600
132,1625563515,6600,4.741251945,1650
136,1625563607,6800,4.688168526,1700
140,1625563700,7000,4.667675018,1750
144,1625563878,7200,4.674814224,1800
148,1625563970,7400,4.782255173,1850
152,1625564063,7600,4.756681919,1900
156,1625564155,7800,4.823199749,1950
160,1625564330,8000,4.798989773,2000
164,1625564423,8200,4.618824959,2050
168,1625564515,8400,4.565306664,2100
172,1625564607,8600,4.622201443,2150
176,1625564783,8800,4.769662857,2200
180,1625564875,9000,4.747203827,2250
184,1625564967,9200,4.812614441,2300
188,1625565060,9400,4.579291821,2350
192,1625565235,9600,4.769169807,2400
196,1625565328,9800,5.076016903,2450
200,1625565420,10000,4.69674778,2500
204,1625565513,10200,4.601554394,2550
208,1625565688,10400,4.876130104,2600
212,1625565780,10600,4.668254852,2650
216,1625565873,10800,4.669828415,2700
220,1625565965,11000,4.741805077,2750
224,1625566140,11200,4.549755573,2800
228,1625566233,11400,4.704409599,2850
232,1625566325,11600,4.660528183,2900
236,1625566418,11800,4.719433784,2950
240,1625566599,12000,4.722527504,3000
244,1625566691,12200,4.629162312,3050
248,1625566784,12400,4.633431435,3100
252,1625566877,12600,4.551117897,3150
256,1625567052,12800,4.662983418,3200
260,1625567145,13000,4.996746063,3250
264,1625567237,13200,4.580947876,3300
268,1625567329,13400,4.644195557,3350
272,1625567505,13600,4.635062218,3400
276,1625567597,13800,4.454676628,3450
280,1625567690,14000,4.973361015,3500
284,1625567783,14200,4.662486076,3550
288,1625567958,14400,4.660921097,3600
292,1625568051,14600,4.788708687,3650
296,1625568144,14800,4.801384926,3700
300,1625568236,15000,4.663027763,3750
304,1625568412,15200,4.632922173,3800
308,1625568505,15400,4.745839119,3850
312,1625568598,15600,4.774305344,3900
316,1625568691,15800,4.647998333,3950
320,1625568867,16000,4.644443512,4000
324,1625568959,16200,4.390729904,4050
328,1625569052,16400,4.676840782,4100
332,1625569146,16600,4.769982338,4150
336,1625569322,16800,4.8800807,4200
340,1625569414,17000,4.611657143,4250
344,1625569506,17200,4.651614666,4300
348,1625569598,17400,4.779513359,4350
352,1625569774,17600,4.520711899,4400
356,1625569866,17800,4.537513256,4450
360,1625569959,18000,5.195137978,4500
364,1625570051,18200,4.540085316,4550
368,1625570227,18400,4.48901844,4600
372,1625570319,18600,4.584739208,4650
376,1625570412,18800,4.764442444,4700
380,1625570504,19000,4.640134811,4750
384,1625570680,19200,4.70876646,4800
388,1625570772,19400,4.920467854,4850
392,1625570864,19600,4.673852921,4900
396,1625570957,19800,4.684445381,4950
400,1625571132,20000,4.560823441,5000
404,1625571225,20200,4.661961555,5050
408,1625571317,20400,4.757899284,5100
412,1625571409,20600,4.571338654,5150
416,1625571585,20800,4.557907104,5200
420,1625571678,21000,4.718661308,5250
424,1625571770,21200,4.64948988,5300
428,1625571863,21400,4.583475113,5350
432,1625572040,21600,4.716385841,5400
436,1625572132,21800,4.492046356,5450
440,1625572225,22000,4.748354912,5500
444,1625572318,22200,4.545002937,5550
448,1625572494,22400,4.60806179,5600
452,1625572586,22600,4.577694416,5650
456,1625572679,22800,4.869699001,5700
460,1625572771,23000,4.850738525,5750
464,1625572947,23200,4.626746178,5800
468,1625573039,23400,4.876317024,5850
472,1625573132,23600,4.495677471,5900
476,1625573224,23800,4.751647949,5950
480,1625573399,24000,4.485137939,6000
484,1625573492,24200,4.595618248,6050
488,1625573584,24400,4.541136265,6100
492,1625573677,24600,4.629220486,6150
496,1625573852,24800,4.644933701,6200
500,1625573944,25000,4.477165222,6250
504,1625574037,25200,4.59472084,6300
508,1625574129,25400,4.74973917,6350
512,1625574305,25600,4.759601116,6400
516,1625574397,25800,4.657139778,6450
520,1625574490,26000,4.603966236,6500
524,1625574582,26200,4.852975845,6550
528,1625574758,26400,4.515042782,6600
532,1625574850,26600,4.867746353,6650
536,1625574943,26800,4.842267036,6700
540,1625575035,27000,4.687728882,6750
544,1625575211,27200,4.690966129,6800
548,1625575303,27400,4.495252609,6850
552,1625575395,27600,4.698702335,6900
556,1625575488,27800,4.646695614,6950
560,1625575664,28000,4.590563297,7000
564,1625575756,28200,4.741136551,7050
568,1625575848,28400,4.509984493,7100
572,1625575941,28600,4.507770061,7150
576,1625576116,28800,4.657766342,7200
580,1625576208,29000,4.73973465,7250
584,1625576301,29200,4.39312458,7300
588,1625576393,29400,4.71549511,7350
592,1625576569,29600,4.392356396,7400
596,1625576661,29800,4.770327568,7450
600,1625576753,30000,4.599112988,7500
604,1625576845,30200,4.548992157,7550
608,1625577021,30400,4.718528271,7600
612,1625577113,30600,4.492362976,7650
616,1625577206,30800,4.485482216,7700
620,1625577298,31000,4.581298351,7750
624,1625577474,31200,4.516588211,7800
628,1625577566,31400,4.779402733,7850
632,1625577659,31600,4.618535042,7900
636,1625577751,31800,4.539215565,7950
640,1625577928,32000,4.503593445,8000
644,1625578020,32200,4.473608017,8050
648,1625578113,32400,4.4134655,8100
652,1625578205,32600,4.587600708,8150
656,1625578382,32800,4.687677383,8200
660,1625578474,33000,4.467344761,8250
664,1625578567,33200,4.5822649,8300
668,1625578659,33400,4.653840065,8350
672,1625578835,33600,4.827537537,8400
676,1625578928,33800,4.546615601,8450
680,1625579021,34000,4.619561195,8500
684,1625579113,34200,4.721108437,8550
688,1625579290,34400,4.391593456,8600
692,1625579382,34600,4.654299259,8650
696,1625579475,34800,4.645035744,8700
700,1625579567,35000,4.498578072,8750
704,1625579744,35200,4.533903122,8800
708,1625579837,35400,4.717172623,8850
712,1625579929,35600,4.54279995,8900
716,1625580022,35800,4.608272076,8950
720,1625580198,36000,4.710198402,9000
724,1625580291,36200,4.878177643,9050
728,1625580384,36400,4.657689095,9100
732,1625580476,36600,4.543037415,9150
736,1625580653,36800,4.477898598,9200
740,1625580745,37000,4.513656139,9250
744,1625580838,37200,4.580496788,9300
748,1625580931,37400,4.675563812,9350
752,1625581108,37600,4.519018173,9400
756,1625581200,37800,4.590695381,9450
760,1625581293,38000,4.656254768,9500
764,1625581386,38200,4.581511974,9550
768,1625581562,38400,4.724006653,9600
772,1625581655,38600,4.751508236,9650
776,1625581748,38800,4.407186985,9700
780,1625581840,39000,4.614951134,9750
784,1625582016,39200,4.486550808,9800
788,1625582109,39400,4.436494827,9850
792,1625582202,39600,4.667565346,9900
796,1625582295,39800,4.591229916,9950


==> Tex/run-icde_dynamic_tsp_20_run_14-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625560137.266527,0,4.817420482635498
1625560596.7536845,1,4.684299468994141
1625561057.328702,2,4.680909156799316
1625561512.2974534,3,4.601570129394531
1625561972.671758,4,4.619935512542725
1625562427.820158,5,4.627783298492432
1625562888.820839,6,4.740411281585693
1625563344.4636915,7,4.656116008758545
1625563799.7121837,8,4.6122589111328125
1625564252.3350685,9,4.612733364105225
1625564704.8206608,10,4.60614538192749
1625565157.032834,11,4.630168914794922
1625565609.832527,12,4.604833602905273
1625566062.32011,13,4.617101192474365
1625566515.194669,14,4.581801891326904
1625566974.1032345,15,4.652695655822754
1625567427.070761,16,4.59030818939209
1625567879.8950586,17,4.6223344802856445
1625568334.2764678,18,4.537080764770508
1625568788.6554303,19,4.560558319091797
1625569243.6068957,20,4.564484596252441
1625569695.6885812,21,4.569429874420166
1625570148.3565063,22,4.561516761779785
1625570601.4159553,23,4.58513879776001
1625571054.14777,24,4.618806838989258
1625571506.9374309,25,4.575676441192627
1625571961.3548489,26,4.556252956390381
1625572415.5436878,27,4.57598352432251
1625572868.6688898,28,4.667466640472412
1625573321.413716,29,4.587516784667969
1625573774.14196,30,4.582019329071045
1625574226.4492443,31,4.562586784362793
1625574679.4588587,32,4.6082634925842285
1625575132.3202493,33,4.565342426300049
1625575585.2637227,34,4.592456340789795
1625576037.8984506,35,4.5768327713012695
1625576490.3676097,36,4.569372653961182
1625576942.749717,37,4.569634437561035
1625577395.182489,38,4.524583339691162
1625577849.161699,39,4.551769733428955
1625578303.3048391,40,4.544758319854736
1625578756.7898872,41,4.583962917327881
1625579211.0321996,42,4.5493011474609375
1625579665.2893927,43,4.568102836608887
1625580119.8350394,44,4.593873500823975
1625580573.9608557,45,4.556769847869873
1625581029.023883,46,4.538670063018799
1625581483.7734215,47,4.59852409362793
1625581937.7180145,48,4.5235371589660645
1625582392.4365559,49,4.533729076385498


==> Tex/run-icde_dynamic_tsp_20_run_9-tag-avg_cost.csv <==
Wall time,Step,Value
1625530688.7068229,0,10.07188606262207
1625530699.0783813,50,5.357894420623779
1625530709.4941545,100,5.299655914306641
1625530719.8698683,150,5.0846052169799805
1625530748.440277,200,5.013775825500488
1625530758.8198187,250,5.054042339324951
1625530769.2745774,300,4.959676742553711
1625530779.6264353,350,4.878463268280029
1625530808.133468,400,4.814304828643799
1625530818.5246396,450,4.7966203689575195
1625530828.9942129,500,4.801694393157959
1625530839.4183486,550,4.764257431030273
1625530868.218552,600,4.829106330871582
1625530879.9945605,650,4.845584869384766
1625530891.22633,700,4.687870502471924
1625530902.068319,750,4.695442199707031
1625530929.2694597,800,4.7904253005981445
1625530939.6879418,850,4.687009811401367
1625530950.4811673,900,4.661561965942383
1625530961.7584662,950,4.697071075439453
1625530990.6454995,1000,4.650326728820801
1625531002.1494546,1050,4.609399795532227
1625531013.3083925,1100,4.682983875274658
1625531024.4043465,1150,4.685338020324707
1625531052.7950625,1200,4.732938766479492
1625531063.6366112,1250,4.690542221069336
1625531074.4801657,1300,4.6867876052856445
1625531085.6038742,1350,4.578625679016113
1625531114.140796,1400,4.621555328369141
1625531124.668785,1450,4.57115364074707
1625531135.1027346,1500,4.580867290496826
1625531145.5961854,1550,4.67163610458374
1625531174.210762,1600,4.621379375457764
1625531184.7728813,1650,4.5607805252075195
1625531195.2653205,1700,4.705246925354004
1625531205.7187297,1750,4.727166175842285
1625531233.0477657,1800,4.658881187438965
1625531243.5821528,1850,4.707858085632324
1625531254.1734612,1900,4.696775436401367
1625531264.699466,1950,4.593499183654785
1625531292.3025334,2000,4.66793155670166
1625531302.8506823,2050,4.757340431213379
1625531313.296887,2100,4.607171535491943
1625531323.772418,2150,4.515944004058838
1625531351.2321784,2200,4.565207004547119
1625531361.6272433,2250,4.625984191894531
1625531372.0982583,2300,4.612809658050537
1625531382.561808,2350,4.673544883728027
1625531409.9718223,2400,4.580744743347168
1625531420.4399312,2450,4.586429119110107
1625531430.9780145,2500,4.587129592895508
1625531441.4298882,2550,4.622005462646484
1625531468.6339297,2600,4.638024806976318
1625531479.0943706,2650,4.600497245788574
1625531489.5852118,2700,4.656554222106934
1625531500.0118327,2750,4.569491386413574
1625531527.2617009,2800,4.653963088989258
1625531537.722951,2850,4.624469757080078
1625531548.2883463,2900,4.531015396118164
1625531558.7189505,2950,4.629140853881836
1625531586.0872984,3000,4.620368957519531
1625531596.5173347,3050,4.58851432800293
1625531606.9953854,3100,4.585646629333496
1625531617.3820171,3150,4.581913948059082
1625531644.7831454,3200,4.498558521270752
1625531655.23353,3250,4.585529804229736
1625531665.7354238,3300,4.554980278015137
1625531676.218469,3350,4.586099147796631
1625531704.8994133,3400,4.573349475860596
1625531715.3785682,3450,4.539115905761719
1625531725.945666,3500,4.497183799743652
1625531736.5023654,3550,4.525376796722412
1625531764.5242498,3600,4.5481276512146
1625531775.0998657,3650,4.517004013061523
1625531785.618828,3700,4.504179000854492
1625531796.0597208,3750,4.563535690307617
1625531824.5778532,3800,4.634533882141113
1625531835.027685,3850,4.470584869384766
1625531845.5246484,3900,4.514138221740723
1625531855.9492958,3950,4.610157012939453
1625531883.424281,4000,4.547412395477295
1625531893.8381128,4050,4.554164409637451
1625531904.354239,4100,4.5350661277771
1625531914.7834888,4150,4.565141201019287
1625531942.2265332,4200,4.618005275726318
1625531952.7007656,4250,4.571939468383789
1625531963.2218158,4300,4.583161354064941
1625531973.640331,4350,4.5333404541015625
1625532000.9074314,4400,4.5727949142456055
1625532011.3527184,4450,4.634456157684326
1625532021.7616746,4500,4.553652763366699
1625532032.2969494,4550,4.5534844398498535
1625532059.5674844,4600,4.647567272186279
1625532069.9606423,4650,4.625852584838867
1625532080.4046729,4700,4.5224456787109375
1625532090.9250357,4750,4.595789909362793
1625532118.6659315,4800,4.444500923156738
1625532129.5658128,4850,4.564680099487305
1625532140.030994,4900,4.560238838195801
1625532150.4983728,4950,4.584615230560303
1625532177.759116,5000,4.507197856903076
1625532188.6762252,5050,4.427310943603516
1625532199.685188,5100,4.597609519958496
1625532210.1780262,5150,4.579486846923828
1625532237.4833305,5200,4.500276565551758
1625532247.9057698,5250,4.592941761016846
1625532258.3830104,5300,4.688047409057617
1625532268.8875072,5350,4.461056709289551
1625532297.3950787,5400,4.554027557373047
1625532307.864124,5450,4.515352249145508
1625532318.335539,5500,4.624582767486572
1625532328.8362753,5550,4.493703842163086
1625532355.978029,5600,4.522268772125244
1625532366.4378836,5650,4.604008197784424
1625532376.9168797,5700,4.564182281494141
1625532387.4263294,5750,4.589274883270264
1625532414.6561549,5800,4.545558929443359
1625532425.0953686,5850,4.5975565910339355
1625532435.521622,5900,4.636255264282227
1625532446.0444605,5950,4.532894134521484
1625532473.3807576,6000,4.619766712188721
1625532483.7867403,6050,4.501011848449707
1625532494.1965373,6100,4.458950519561768
1625532504.733927,6150,4.602474689483643
1625532531.9609563,6200,4.469766616821289
1625532542.487087,6250,4.505127906799316
1625532552.920369,6300,4.470556259155273
1625532563.422869,6350,4.527805328369141
1625532590.698131,6400,4.508685111999512
1625532601.7319212,6450,4.548781394958496
1625532612.1018445,6500,4.590291976928711
1625532622.5565557,6550,4.4569926261901855
1625532649.7426505,6600,4.443098068237305
1625532660.258149,6650,4.493616104125977
1625532670.6834254,6700,4.528301239013672
1625532681.0539112,6750,4.474855899810791
1625532708.4503086,6800,4.47589111328125
1625532719.0086317,6850,4.529242992401123
1625532729.415641,6900,4.5312652587890625
1625532739.7863793,6950,4.403142929077148
1625532767.038233,7000,4.634350776672363
1625532777.590742,7050,4.459811687469482
1625532787.9786391,7100,4.591855049133301
1625532798.373232,7150,4.438488483428955
1625532825.6810563,7200,4.629542827606201
1625532836.1615155,7250,4.583006381988525
1625532846.5133412,7300,4.575538158416748
1625532856.8655415,7350,4.495479583740234
1625532883.9097946,7400,4.579883575439453
1625532894.3568664,7450,4.473944664001465
1625532904.7976081,7500,4.519940376281738
1625532915.2131352,7550,4.481852054595947
1625532942.3420563,7600,4.352484226226807
1625532952.7984688,7650,4.497971534729004
1625532963.2207766,7700,4.589020729064941
1625532973.621344,7750,4.518852233886719
1625533000.6974547,7800,4.56137752532959
1625533011.084325,7850,4.490272521972656
1625533021.598294,7900,4.5180158615112305
1625533032.1034033,7950,4.594666957855225
1625533060.4829187,8000,4.4326701164245605
1625533070.8463063,8050,4.592775821685791
1625533081.2777412,8100,4.469137668609619
1625533091.6104372,8150,4.465795040130615
1625533118.6619217,8200,4.452858924865723
1625533129.008861,8250,4.52606201171875
1625533139.4710677,8300,4.553865909576416
1625533149.8421865,8350,4.572795867919922
1625533176.9386811,8400,4.523019790649414
1625533187.3227034,8450,4.5200605392456055
1625533197.759201,8500,4.449289321899414
1625533208.122665,8550,4.517499923706055
1625533235.2860682,8600,4.537958145141602
1625533245.651334,8650,4.612680912017822
1625533256.1120195,8700,4.562583923339844
1625533266.4966881,8750,4.441262245178223
1625533293.672111,8800,4.504958629608154
1625533304.0169086,8850,4.508064270019531
1625533314.4169316,8900,4.528285503387451
1625533324.7871158,8950,4.524563789367676
1625533352.0282967,9000,4.483644485473633
1625533362.367588,9050,4.509666442871094
1625533372.767549,9100,4.502984046936035
1625533383.147691,9150,4.533502578735352
1625533410.3569446,9200,4.504802703857422
1625533420.7361186,9250,4.481320381164551
1625533431.0666504,9300,4.495048999786377
1625533441.5488493,9350,4.434859752655029
1625533468.8645108,9400,4.414821624755859
1625533479.2435863,9450,4.4561238288879395
1625533489.6137083,9500,4.420597553253174
1625533500.0692265,9550,4.574837684631348
1625533527.3504443,9600,4.513275146484375
1625533537.670633,9650,4.587564468383789
1625533548.0275946,9700,4.493544578552246
1625533558.5015817,9750,4.477326393127441
1625533585.7601948,9800,4.5145111083984375
1625533596.13434,9850,4.529991149902344
1625533606.5249338,9900,4.404699325561523
1625533616.9597478,9950,4.476132869720459


==> Tex/run-icde_dynamic_tsp_20_run_9-tag-val_avg_reward.csv <==
Wall time,Step,Value
1625530731.0981023,0,4.779939651489258
1625530790.8700657,1,4.6510114669799805
1625530850.65556,2,4.60941743850708
1625530913.3983982,3,4.580436706542969
1625530973.6943128,4,4.577389240264893
1625531036.4411383,5,4.576513767242432
1625531097.0268419,6,4.555686950683594
1625531157.0472217,7,4.514583587646484
1625531217.1428416,8,4.560908794403076
1625531276.1556365,9,4.533523082733154
1625531335.249983,10,4.529234886169434
1625531393.9438536,11,4.511022090911865
1625531452.7633579,12,4.4975738525390625
1625531511.3301976,13,4.498255729675293
1625531570.0509393,14,4.505342960357666
1625531628.6858797,15,4.488800525665283
1625531687.6221855,16,4.481050491333008
1625531748.2534583,17,4.496786117553711
1625531807.3898304,18,4.472482204437256
1625531867.2987773,19,4.51212215423584
1625531926.1118238,20,4.511526584625244
1625531984.9129796,21,4.524925231933594
1625532043.5994499,22,4.50341272354126
1625532102.1827645,23,4.490298271179199
1625532161.7632008,24,4.472305774688721
1625532221.470768,25,4.510668754577637
1625532280.185898,26,4.4891815185546875
1625532340.0743566,27,4.480279445648193
1625532398.7189193,28,4.473751544952393
1625532457.3641827,29,4.482795715332031
1625532515.9487307,30,4.479579925537109
1625532574.683395,31,4.487764835357666
1625532633.7802522,32,4.471703052520752
1625532692.485234,33,4.479836463928223
1625532751.1926603,34,4.490564823150635
1625532809.7434704,35,4.511706829071045
1625532868.1311538,36,4.4831223487854
1625532926.5275948,37,4.4663496017456055
1625532984.9074764,38,4.513888359069824
1625533043.4314399,39,4.441323280334473
1625533102.866126,40,4.460742473602295
1625533161.0677092,41,4.482752799987793
1625533219.3817978,42,4.48868989944458
1625533277.735117,43,4.486607551574707
1625533336.0686498,44,4.469531059265137
1625533394.4012504,45,4.452496528625488
1625533452.8857567,46,4.487398147583008
1625533511.360896,47,4.486979961395264
1625533569.7482235,48,4.488733291625977
1625533628.1916788,49,4.448177814483643


==> Tex/run-run_28-tag-val_avg_reward.csv <==
Wall time,Step,Value
1633078755.2793636,0,4.7927632331848145
1633078843.1052814,1,4.7133283615112305
1633078930.9610326,2,4.657711029052734
1633079018.6545777,3,4.63944673538208
1633079106.4657753,4,4.5783371925354
1633079196.8196254,5,4.5669684410095215
1633079284.3674881,6,4.575193405151367
1633079371.323524,7,4.579708576202393
1633079460.0623357,8,4.552061557769775
1633079565.5538504,9,4.575873851776123
1633079679.8966377,10,4.564695358276367
1633079792.9803135,11,4.565282821655273
1633079907.3591387,12,4.525698661804199
1633080015.074372,13,4.5400614738464355
1633080127.2434916,14,4.602567672729492
1633080239.9805257,15,4.557354927062988
1633080338.1448686,16,4.593435287475586
1633080425.2110865,17,4.538601875305176
1633080512.529139,18,4.55319881439209
1633080599.5283482,19,4.56931209564209
1633080687.0868547,20,4.533626079559326
1633080774.1443677,21,4.552440643310547
1633080862.9793272,22,4.556483745574951
1633080953.4263134,23,4.553091526031494
1633081041.4080722,24,4.551115036010742
1633081133.710626,25,4.547245025634766
1633081224.4375916,26,4.519521713256836
1633081313.5794396,27,4.549612045288086
1633081400.74617,28,4.595251083374023
1633081487.8344126,29,4.516366481781006
1633081574.9087436,30,4.479253768920898
1633081662.0054228,31,4.584943771362305
1633081748.846075,32,4.557183742523193
1633081835.9447172,33,4.539093494415283
1633081922.8033597,34,4.536010265350342
1633082009.698288,35,4.540050506591797
1633082097.6590152,36,4.549041271209717
1633082186.4466517,37,4.529890060424805
1633082273.747966,38,4.464921474456787
1633082361.931455,39,4.524197578430176
1633082455.5920796,40,4.589087009429932
1633082549.871726,41,4.529130935668945
1633082636.7750304,42,4.490789413452148
1633082733.210756,43,4.5010480880737305
1633082832.0011606,44,4.499262809753418
1633082927.998891,45,4.511875152587891
1633083054.3420496,46,4.502045631408691
1633083185.8181171,47,4.5263671875
1633083308.4206073,48,4.561670780181885
1633083398.969182,49,4.52375602722168


==> Tex/test.csv <==
Step,Value
1,23
2,345
3,56
4,67

